Best-Effort Communication Improves Performance and Scales Robustly on Conventional Hardware

Here, we test the performance and scalability of fully-asynchronous, best-effort communication on existing, commercially-available HPC hardware. A first set of experiments tested whether best-effort communication strategies can benefit performance compared to the traditional perfect communication model. At high CPU counts, best-effort communication improved both the number of computational steps executed per unit time and the solution quality achieved within a fixed-duration run window. Under the best-effort model, characterizing the distribution of quality of service across processing components and over time is critical to understanding the actual computation being performed. Additionally, a complete picture of scalability under the best-effort model requires analysis of how such quality of service fares at scale. To answer these questions, we designed and measured a suite of quality of service metrics: simulation update period, message latency, message delivery failure rate, and message delivery coagulation. Under a lower communication-intensivity benchmark parameterization, we found that median values for all quality of service metrics were stable when scaling from 64 to 256 process. Under maximal communication intensivity, we found only minor -- and, in most cases, nil -- degradation in median quality of service. In an additional set of experiments, we tested the effect of an apparently faulty compute node on performance and quality of service. Despite extreme quality of service degradation among that node and its clique, median performance and quality of service remained stable.

==> submodule/conduit-binder/CMakeLists.txt <==
cmake_minimum_required(VERSION 3.13...3.18)

project(conduit VERSION 0.1.0
        DESCRIPTION ""
        LANGUAGES CXX
)
list(APPEND CMAKE_MODULE_PATH "${CMAKE_CURRENT_SOURCE_DIR}/cmake/")

# required libraries
find_package(benchmark REQUIRED)
find_package(Threads REQUIRED)
set(MPI_DETERMINE_LIBRARY_VERSION TRUE)
find_package(MPI REQUIRED)
find_package(ZLIB REQUIRED)
find_package(CURL REQUIRED)
find_package(METIS)

add_definitions(-DOMPI_SKIP_MPICXX)
#include_directories(SYSTEM ${MPI_C_INCLUDE_PATH})

include(CTest)
enable_testing()


set(CMAKE_CONFIGURATION_TYPES "Debug;Opt")
set(CMAKE_CXX_FLAGS_DEBUG "-D_GLIBCXX_DEBUG -D_LIBCPP_DEBUG -DUITSL_AUDIT_OCCUPANCY -pipe -Wall -Wno-unused-function")
set(CMAKE_CXX_FLAGS_OPT "-pipe -pthread -march=native -DNDEBUG -O3 -flto -Wno-unused-function -Wno-unused-value")
set(CMAKE_CXX_FLAGS_COVERAGE "-std=c++17 -pipe -pthread -march=native -g -Wall -Wno-unused-function -I$(TO_ROOT)/coverage_include/ -I$(TO_ROOT)/third-party/ -DUITSL_AUDIT_OCCUPANCY -Wnon-virtual-dtor -Wcast-align -Woverloaded-virtual -ftemplate-backtrace-limit=0 -fprofile-instr-generate -fcoverage-mapping -fno-inline -fno-elide-constructors -O0")
#set(CMAKE_CXX_FLAGS "-pipe -Wall -Wno-unused-function -Wno-unused-lambda-capture")
message("Generated with config types: ${CMAKE_CONFIGURATION_TYPES}")
set(default_build_type "Debug")

message("Building in ${CMAKE_BUILD_TYPE} mode.")

set(THREADS_PREFER_PTHREAD_FLAG ON)
set(CATCH_BUILD_TESTING ON)
set(BUILD_TESTING ON)
set(CMAKE_EXPORT_COMPILE_COMMANDS ON)

option(FORCE_COLORED_OUTPUT "Always produce ANSI-colored output (GNU/Clang only)." TRUE)

if ("${CMAKE_CXX_COMPILER_ID}" STREQUAL "GNU")
   add_compile_options (-fdiagnostics-color=always)
elseif ("${CMAKE_CXX_COMPILER_ID}" STREQUAL "Clang")
   add_compile_options (-fcolor-diagnostics)
endif ()

# create conduit library
add_library(conduit INTERFACE)
# target_sources(conduit INTERFACE /include)
# add include dirs
target_include_directories(conduit INTERFACE include/)
target_include_directories(conduit INTERFACE third-party/)

target_compile_features(conduit INTERFACE cxx_std_17)

# add link flags
target_link_libraries(conduit INTERFACE stdc++fs)
target_link_libraries(conduit INTERFACE Threads::Threads)
target_link_libraries(conduit INTERFACE benchmark::benchmark)
target_link_libraries(conduit INTERFACE MPI::MPI_CXX)
target_link_libraries(conduit INTERFACE ZLIB::ZLIB)
target_link_libraries(conduit INTERFACE CURL::libcurl)
target_link_libraries(conduit INTERFACE metis)

# enable interprocedural optimization (-flto flag)
include(CheckIPOSupported)
check_ipo_supported(RESULT result)
if(result)
#  set_target_properties(conduit PROPERTIES INTERPROCEDURAL_OPTIMIZATION TRUE)
endif()

add_subdirectory(tests)

set(CPACK_PROJECT_NAME ${PROJECT_NAME})
set(CPACK_PROJECT_VERSION ${PROJECT_VERSION})

include(CPack)


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=computation-vs-communication/outplots/a=computation_vs_communication_regression_results+async_mode=3+comp_work=0-64_64_4096_262144_16777216+impl=proc+nproc=2+nthread=1+proc=0-1+readability=human+replicate=0-9+slurm_nnodes=2+slurm_ntasks=2+subject=inlet_outlet+view=summary+ext=.csv <==
Independent Variable,Dependent Variable,Dependent Variable Slug,Cpus Per Node,Num Simels Per Cpu,Slope Estimate,Slope Estimate 95% CI Lower Bound,Slope Estimate 95% CI Upper Bound,Absolute Effect Size,Absolute Effect Size 95% CI Lower Bound,Absolute Effect Size 95% CI Upper Bound,Absolute Effect Size 95% CI Width,Relative Effect Size,Relative Effect Size 95% CI Lower Bound,Relative Effect Size 95% CI Upper Bound,Relative Effect Size 95% CI Width,Intercept Estimate,Intercept Estimate 95% CI Lower Bound,Intercept Estimate 95% CI Upper Bound,R^2,p,Significant?,Significant Effect Sign,n,Filter,Num Processes,Num Processes Prettyprint,Regression Model,Regression Model Slug,Statistic
Amount Compute Work,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,1,inf,,,inf,,,,inf,,,,-inf,,,,,,,50,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Amount Compute Work,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,1,inf,,,inf,,,,inf,,,,-inf,,,,,,,50,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Amount Compute Work,Latency Simsteps Inlet,latency-simsteps-inlet,1,1,inf,,,inf,,,,inf,,,,-inf,,,,,,,50,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Amount Compute Work,Latency Simsteps Outlet,latency-simsteps-outlet,1,1,inf,,,inf,,,,inf,,,,-inf,,,,,,,50,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Compute Work,Delivery Failure Rate,delivery-failure-rate,1,1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,,,0.0,0.0,0.0,,,,,50,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Compute Work,Delivery Clumpiness,delivery-clumpiness,1,1,-0.25391366244766594,-0.2753064166041228,-0.2325209082912091,-0.25391366244766594,-0.2753064166041228,-0.2325209082912091,0.042785508312913695,-0.2635054419565196,-0.2857063234857921,-0.24130456042724704,0.04440176305854507,1.078717305427868,1.0263159735517449,1.1311186373039912,0.9222690851569357,2.8193590199030905e-28,True,-,50,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Amount Compute Work,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,1,36.592841975459244,35.763045530027355,37.42263842089113,36.592841975459244,35.763045530027355,37.42263842089113,1.6595928908637774,0.002496427470552897,0.002439817310491195,0.002553037630614599,0.00011322032012340373,-307977.7550443044,-6534699.8741850145,5918744.364096405,0.9939314885407432,7.149878256452571e-55,True,+,50,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Amount Compute Work,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,1,36.23339911451009,35.40452259765967,37.062275631360514,36.23339911451009,35.40452259765967,37.062275631360514,1.6577530337008426,0.0024592959356730653,0.002403036995058003,0.002515554876288128,0.00011251788123012524,-293448.79599484627,-6513267.849115242,5926370.25712555,0.9938248680460426,1.0860719252534997e-54,True,+,50,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Amount Compute Work,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,1,45.017115591619884,44.93348520925273,45.10074597398704,45.017115591619884,44.93348520925273,45.10074597398704,0.1672607647343085,7.165655206143005e-05,7.152343236308304e-05,7.178967175977708e-05,2.662393966940379e-07,2.6832616806436494e-06,-627555.2934847921,627555.2934901586,,5.751537383682237e-107,True,+,50,lambda row: True,2,2,Quantile Regression,quantile-regression,median
Amount Compute Work,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,1,45.370843992884005,45.27120435069524,45.47048363507277,45.370843992884005,45.27120435069524,45.47048363507277,0.19927928437752485,7.188988597310162e-05,7.173200743514729e-05,7.204776451105595e-05,3.1575707590866375e-07,2.7043461231750464e-06,-747687.4208468006,747687.4208522092,,1.7689843836682678e-103,True,+,50,lambda row: True,2,2,Quantile Regression,quantile-regression,median
Amount Compute Work,Latency Simsteps Inlet,latency-simsteps-inlet,1,1,6.063600515680829e-08,-1.4575742291817593e-06,1.5788462394953757e-06,6.063600515680829e-08,-1.4575742291817593e-06,1.5788462394953757e-06,3.036420468677135e-06,1.4547022618888017e-09,-3.4968275409605503e-08,3.78776799333831e-08,7.284595534298861e-08,3.61604184775297e-15,-11.392520782736463,11.39252078273647,,0.9363301440914495,False,0,50,lambda row: True,2,2,Quantile Regression,quantile-regression,median
Amount Compute Work,Latency Simsteps Outlet,latency-simsteps-outlet,1,1,6.061249394777021e-08,-1.4439015874304054e-06,1.5651265753259457e-06,6.061249394777021e-08,-1.4439015874304054e-06,1.5651265753259457e-06,3.009028162756351e-06,1.4492059877101808e-09,-3.452276403560453e-08,3.742117601102489e-08,7.194394004662942e-08,3.614605721685498e-15,-11.289746013000572,11.28974601300058,,0.9357766778718031,False,0,50,lambda row: True,2,2,Quantile Regression,quantile-regression,median
Log Compute Work,Delivery Failure Rate,delivery-failure-rate,1,1,0.0,,,0.0,,,,,,,,0.0,,,,,,,50,lambda row: True,2,2,Quantile Regression,quantile-regression,median
Log Compute Work,Delivery Clumpiness,delivery-clumpiness,1,1,-0.26263508503392075,-0.3052969425574484,-0.21997322751039308,-0.26263508503392075,-0.3052969425574484,-0.21997322751039308,0.0853237150470553,-0.272964858407044,-0.3173046612813902,-0.2286250555326977,0.08867960574869246,1.0505437963878574,0.9460440139758991,1.1550435787998157,,1.5054329349841996e-16,True,-,50,lambda row: True,2,2,Quantile Regression,quantile-regression,median
Amount Compute Work,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,1,30.1638899431091,30.152096967986335,30.175682918231868,30.1638899431091,30.152096967986335,30.175682918231868,0.023585950245532672,0.0020629829226271154,0.0020621763719358382,0.002063789473318393,1.6131013825548303e-06,1.79791438812669e-06,-88493.48471967799,88493.48472327382,,1.8679514996144273e-139,True,+,50,lambda row: True,2,2,Quantile Regression,quantile-regression,median
Amount Compute Work,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,1,30.28554175867628,30.275883863814702,30.29519965353786,30.28554175867628,30.275883863814702,30.29519965353786,0.019315789723158616,0.002079228801769829,0.0020785657469920516,0.0020798918565476062,1.326109555554577e-06,1.8051674368478202e-06,-72472.02359507843,72472.02359868876,,1.0565843956050608e-143,True,+,50,lambda row: True,2,2,Quantile Regression,quantile-regression,median


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=computation-vs-communication/outplots/a=computation_vs_communication_regression_results+async_mode=3+comp_work=0-64_64_4096_262144_16777216+impl=proc+nproc=2+nthread=1+proc=0-1+readability=latexcsvreader+replicate=0-9+slurm_nnodes=2+slurm_ntasks=2+subject=inlet_outlet+view=summary+ext=.csv <==
IndependentVariable,DependentVariable,DependentVariableSlug,CpusPerNode,NumSimelsPerCpu,SlopeEstimate,SlopeEstimate95CILowerBound,SlopeEstimate95CIUpperBound,AbsoluteEffectSize,AbsoluteEffectSize95CILowerBound,AbsoluteEffectSize95CIUpperBound,AbsoluteEffectSize95CIWidth,RelativeEffectSize,RelativeEffectSize95CILowerBound,RelativeEffectSize95CIUpperBound,RelativeEffectSize95CIWidth,InterceptEstimate,InterceptEstimate95CILowerBound,InterceptEstimate95CIUpperBound,R2,p,Significant,SignificantEffectSign,n,Filter,NumProcesses,NumProcessesPrettyprint,RegressionModel,RegressionModelSlug,Statistic
Amount Compute Work,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,1,inf,nan,nan,inf,nan,nan,nan,inf,nan,nan,nan,-inf,nan,nan,nan,nan,NaN,NaN,50,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Amount Compute Work,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,1,inf,nan,nan,inf,nan,nan,nan,inf,nan,nan,nan,-inf,nan,nan,nan,nan,NaN,NaN,50,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Amount Compute Work,Latency Simsteps Inlet,latency-simsteps-inlet,1,1,inf,nan,nan,inf,nan,nan,nan,inf,nan,nan,nan,-inf,nan,nan,nan,nan,NaN,NaN,50,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Amount Compute Work,Latency Simsteps Outlet,latency-simsteps-outlet,1,1,inf,nan,nan,inf,nan,nan,nan,inf,nan,nan,nan,-inf,nan,nan,nan,nan,NaN,NaN,50,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Compute Work,Delivery Failure Rate,delivery-failure-rate,1,1,0,0,0,0,0,0,0,nan,nan,nan,nan,0,0,0,nan,nan,NaN,NaN,50,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Compute Work,Delivery Clumpiness,delivery-clumpiness,1,1,-0.25,-0.28,-0.23,-0.25,-0.28,-0.23,0.043,-0.26,-0.29,-0.24,0.044,1.1,1,1.1,0.92,2.8e-28,True,-,50,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Amount Compute Work,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,1,37,36,37,37,36,37,1.7,0.0025,0.0024,0.0026,0.00011,-310'000,-6.5e+06,5.9e+06,0.99,7.1e-55,True,+,50,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Amount Compute Work,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,1,36,35,37,36,35,37,1.7,0.0025,0.0024,0.0025,0.00011,-290'000,-6.5e+06,5.9e+06,0.99,1.1e-54,True,+,50,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Amount Compute Work,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,1,45,45,45,45,45,45,0.17,7.2e-05,7.2e-05,7.2e-05,2.7e-07,2.7e-06,-630'000,630'000,nan,5.8e-107,True,+,50,lambda row: True,2,2,Quantile Regression,quantile-regression,median
Amount Compute Work,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,1,45,45,45,45,45,45,0.2,7.2e-05,7.2e-05,7.2e-05,3.2e-07,2.7e-06,-750'000,750'000,nan,1.8e-103,True,+,50,lambda row: True,2,2,Quantile Regression,quantile-regression,median
Amount Compute Work,Latency Simsteps Inlet,latency-simsteps-inlet,1,1,6.1e-08,-1.5e-06,1.6e-06,6.1e-08,-1.5e-06,1.6e-06,3e-06,1.5e-09,-3.5e-08,3.8e-08,7.3e-08,3.6e-15,-11,11,nan,0.94,False,0,50,lambda row: True,2,2,Quantile Regression,quantile-regression,median
Amount Compute Work,Latency Simsteps Outlet,latency-simsteps-outlet,1,1,6.1e-08,-1.4e-06,1.6e-06,6.1e-08,-1.4e-06,1.6e-06,3e-06,1.4e-09,-3.5e-08,3.7e-08,7.2e-08,3.6e-15,-11,11,nan,0.94,False,0,50,lambda row: True,2,2,Quantile Regression,quantile-regression,median
Log Compute Work,Delivery Failure Rate,delivery-failure-rate,1,1,0,nan,nan,0,nan,nan,nan,nan,nan,nan,nan,0,nan,nan,nan,nan,NaN,NaN,50,lambda row: True,2,2,Quantile Regression,quantile-regression,median
Log Compute Work,Delivery Clumpiness,delivery-clumpiness,1,1,-0.26,-0.31,-0.22,-0.26,-0.31,-0.22,0.085,-0.27,-0.32,-0.23,0.089,1.1,0.95,1.2,nan,1.5e-16,True,-,50,lambda row: True,2,2,Quantile Regression,quantile-regression,median
Amount Compute Work,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,1,30,30,30,30,30,30,0.024,0.0021,0.0021,0.0021,1.6e-06,1.8e-06,-88'000,88'000,nan,1.9e-139,True,+,50,lambda row: True,2,2,Quantile Regression,quantile-regression,median
Amount Compute Work,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,1,30,30,30,30,30,30,0.019,0.0021,0.0021,0.0021,1.3e-06,1.8e-06,-72'000,72'000,nan,1.1e-143,True,+,50,lambda row: True,2,2,Quantile Regression,quantile-regression,median


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=computation-vs-communication/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=delivery-clumpiness+independent-variable=log-compute-work+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                               OLS Regression Results                               
====================================================================================
Dep. Variable:     Q('Delivery Clumpiness')   R-squared:                       0.922
Model:                                  OLS   Adj. R-squared:                  0.921
Method:                       Least Squares   F-statistic:                     569.5
Date:                      Wed, 06 Oct 2021   Prob (F-statistic):           2.82e-28
Time:                              21:45:50   Log-Likelihood:                 42.102
No. Observations:                        50   AIC:                            -80.20
Df Residuals:                            48   BIC:                            -76.38
Df Model:                                 1                                         
Covariance Type:                  nonrobust                                         
=========================================================================================
                            coef    std err          t      P>|t|      [0.025      0.975]
-----------------------------------------------------------------------------------------
Intercept                 1.0787      0.026     41.390      0.000       1.026       1.131
Q('Log Compute Work')    -0.2539      0.011    -23.865      0.000      -0.275      -0.233
==============================================================================
Omnibus:                       23.398   Durbin-Watson:                   1.674
Prob(Omnibus):                  0.000   Jarque-Bera (JB):                5.180
Skew:                           0.405   Prob(JB):                       0.0750
Kurtosis:                       1.648   Cond. No.                         4.74
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=computation-vs-communication/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=delivery-clumpiness+independent-variable=log-compute-work+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                            QuantReg Regression Results                             
====================================================================================
Dep. Variable:     Q('Delivery Clumpiness')   Pseudo R-squared:               0.7232
Model:                             QuantReg   Bandwidth:                      0.2420
Method:                       Least Squares   Sparsity:                       0.4244
Date:                      Wed, 06 Oct 2021   No. Observations:                   50
Time:                              21:45:50   Df Residuals:                       48
                                              Df Model:                            1
=========================================================================================
                            coef    std err          t      P>|t|      [0.025      0.975]
-----------------------------------------------------------------------------------------
Intercept                 1.0505      0.052     20.213      0.000       0.946       1.155
Q('Log Compute Work')    -0.2626      0.021    -12.378      0.000      -0.305      -0.220
=========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=computation-vs-communication/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=delivery-failure-rate+independent-variable=log-compute-work+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                OLS Regression Results                                
======================================================================================
Dep. Variable:     Q('Delivery Failure Rate')   R-squared:                         nan
Model:                                    OLS   Adj. R-squared:                    nan
Method:                         Least Squares   F-statistic:                       nan
Date:                        Wed, 06 Oct 2021   Prob (F-statistic):                nan
Time:                                21:45:50   Log-Likelihood:                    inf
No. Observations:                          50   AIC:                              -inf
Df Residuals:                              48   BIC:                              -inf
Df Model:                                   1                                         
Covariance Type:                    nonrobust                                         
=========================================================================================
                            coef    std err          t      P>|t|      [0.025      0.975]
-----------------------------------------------------------------------------------------
Intercept                      0          0        nan        nan           0           0
Q('Log Compute Work')          0          0        nan        nan           0           0
==============================================================================
Omnibus:                      404.747   Durbin-Watson:                     nan
Prob(Omnibus):                  0.000   Jarque-Bera (JB):               18.750
Skew:                           0.000   Prob(JB):                     8.48e-05
Kurtosis:                       0.000   Cond. No.                         4.74
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=computation-vs-communication/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=delivery-failure-rate+independent-variable=log-compute-work+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                             QuantReg Regression Results                              
======================================================================================
Dep. Variable:     Q('Delivery Failure Rate')   Pseudo R-squared:                  nan
Model:                               QuantReg   Bandwidth:                       0.000
Method:                         Least Squares   Sparsity:                          nan
Date:                        Wed, 06 Oct 2021   No. Observations:                   50
Time:                                21:45:50   Df Residuals:                       48
                                                Df Model:                            1
=========================================================================================
                            coef    std err          t      P>|t|      [0.025      0.975]
-----------------------------------------------------------------------------------------
Intercept                      0        nan        nan        nan         nan         nan
Q('Log Compute Work')          0        nan        nan        nan         nan         nan
=========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=computation-vs-communication/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-simsteps-inlet+independent-variable=amount-compute-work+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                 OLS Regression Results                                
=======================================================================================
Dep. Variable:     Q('Latency Simsteps Inlet')   R-squared:                         nan
Model:                                     OLS   Adj. R-squared:                    nan
Method:                          Least Squares   F-statistic:                       nan
Date:                         Wed, 06 Oct 2021   Prob (F-statistic):                nan
Time:                                 21:45:50   Log-Likelihood:                    nan
No. Observations:                           50   AIC:                               nan
Df Residuals:                               48   BIC:                               nan
Df Model:                                    1                                         
Covariance Type:                     nonrobust                                         
============================================================================================
                               coef    std err          t      P>|t|      [0.025      0.975]
--------------------------------------------------------------------------------------------
Intercept                      -inf        nan        nan        nan         nan         nan
Q('Amount Compute Work')        inf        nan        nan        nan         nan         nan
==============================================================================
Omnibus:                          nan   Durbin-Watson:                     nan
Prob(Omnibus):                    nan   Jarque-Bera (JB):                  nan
Skew:                             nan   Prob(JB):                          nan
Kurtosis:                         nan   Cond. No.                     8.42e+06
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
[2] The condition number is large, 8.42e+06. This might indicate that there are
strong multicollinearity or other numerical problems.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=computation-vs-communication/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-simsteps-inlet+independent-variable=amount-compute-work+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                              QuantReg Regression Results                              
=======================================================================================
Dep. Variable:     Q('Latency Simsteps Inlet')   Pseudo R-squared:              -0.1030
Model:                                QuantReg   Bandwidth:                       32.01
Method:                          Least Squares   Sparsity:                        71.39
Date:                         Wed, 06 Oct 2021   No. Observations:                   50
Time:                                 21:45:50   Df Residuals:                       48
                                                 Df Model:                            1
============================================================================================
                               coef    std err          t      P>|t|      [0.025      0.975]
--------------------------------------------------------------------------------------------
Intercept                 3.616e-15      5.666   6.38e-16      1.000     -11.393      11.393
Q('Amount Compute Work')  6.064e-08   7.55e-07      0.080      0.936   -1.46e-06    1.58e-06
============================================================================================

The condition number is large, 8.42e+06. This might indicate that there are
strong multicollinearity or other numerical problems.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=computation-vs-communication/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-simsteps-outlet+independent-variable=amount-compute-work+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                 OLS Regression Results                                 
========================================================================================
Dep. Variable:     Q('Latency Simsteps Outlet')   R-squared:                         nan
Model:                                      OLS   Adj. R-squared:                    nan
Method:                           Least Squares   F-statistic:                       nan
Date:                          Wed, 06 Oct 2021   Prob (F-statistic):                nan
Time:                                  21:45:50   Log-Likelihood:                    nan
No. Observations:                            50   AIC:                               nan
Df Residuals:                                48   BIC:                               nan
Df Model:                                     1                                         
Covariance Type:                      nonrobust                                         
============================================================================================
                               coef    std err          t      P>|t|      [0.025      0.975]
--------------------------------------------------------------------------------------------
Intercept                      -inf        nan        nan        nan         nan         nan
Q('Amount Compute Work')        inf        nan        nan        nan         nan         nan
==============================================================================
Omnibus:                          nan   Durbin-Watson:                     nan
Prob(Omnibus):                    nan   Jarque-Bera (JB):                  nan
Skew:                             nan   Prob(JB):                          nan
Kurtosis:                         nan   Cond. No.                     8.42e+06
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
[2] The condition number is large, 8.42e+06. This might indicate that there are
strong multicollinearity or other numerical problems.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=computation-vs-communication/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-simsteps-outlet+independent-variable=amount-compute-work+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                              QuantReg Regression Results                               
========================================================================================
Dep. Variable:     Q('Latency Simsteps Outlet')   Pseudo R-squared:              -0.1033
Model:                                 QuantReg   Bandwidth:                       31.68
Method:                           Least Squares   Sparsity:                        70.74
Date:                          Wed, 06 Oct 2021   No. Observations:                   50
Time:                                  21:45:50   Df Residuals:                       48
                                                  Df Model:                            1
============================================================================================
                               coef    std err          t      P>|t|      [0.025      0.975]
--------------------------------------------------------------------------------------------
Intercept                 3.615e-15      5.615   6.44e-16      1.000     -11.290      11.290
Q('Amount Compute Work')  6.061e-08   7.48e-07      0.081      0.936   -1.44e-06    1.57e-06
============================================================================================

The condition number is large, 8.42e+06. This might indicate that there are
strong multicollinearity or other numerical problems.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=computation-vs-communication/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-walltime-inlet-ns+independent-variable=amount-compute-work+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                   OLS Regression Results                                   
============================================================================================
Dep. Variable:     Q('Latency Walltime Inlet (ns)')   R-squared:                         nan
Model:                                          OLS   Adj. R-squared:                    nan
Method:                               Least Squares   F-statistic:                       nan
Date:                              Wed, 06 Oct 2021   Prob (F-statistic):                nan
Time:                                      21:45:50   Log-Likelihood:                    nan
No. Observations:                                50   AIC:                               nan
Df Residuals:                                    48   BIC:                               nan
Df Model:                                         1                                         
Covariance Type:                          nonrobust                                         
============================================================================================
                               coef    std err          t      P>|t|      [0.025      0.975]
--------------------------------------------------------------------------------------------
Intercept                      -inf        nan        nan        nan         nan         nan
Q('Amount Compute Work')        inf        nan        nan        nan         nan         nan
==============================================================================
Omnibus:                          nan   Durbin-Watson:                     nan
Prob(Omnibus):                    nan   Jarque-Bera (JB):                  nan
Skew:                             nan   Prob(JB):                          nan
Kurtosis:                         nan   Cond. No.                     8.42e+06
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
[2] The condition number is large, 8.42e+06. This might indicate that there are
strong multicollinearity or other numerical problems.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=computation-vs-communication/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-walltime-inlet-ns+independent-variable=amount-compute-work+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                                QuantReg Regression Results                                 
============================================================================================
Dep. Variable:     Q('Latency Walltime Inlet (ns)')   Pseudo R-squared:               0.8721
Model:                                     QuantReg   Bandwidth:                   8.897e+05
Method:                               Least Squares   Sparsity:                    3.932e+06
Date:                              Wed, 06 Oct 2021   No. Observations:                   50
Time:                                      21:45:50   Df Residuals:                       48
                                                      Df Model:                            1
============================================================================================
                               coef    std err          t      P>|t|      [0.025      0.975]
--------------------------------------------------------------------------------------------
Intercept                 2.683e-06   3.12e+05    8.6e-12      1.000   -6.28e+05    6.28e+05
Q('Amount Compute Work')    45.0171      0.042   1082.298      0.000      44.933      45.101
============================================================================================

The condition number is large, 8.42e+06. This might indicate that there are
strong multicollinearity or other numerical problems.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=computation-vs-communication/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-walltime-outlet-ns+independent-variable=amount-compute-work+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                    OLS Regression Results                                   
=============================================================================================
Dep. Variable:     Q('Latency Walltime Outlet (ns)')   R-squared:                         nan
Model:                                           OLS   Adj. R-squared:                    nan
Method:                                Least Squares   F-statistic:                       nan
Date:                               Wed, 06 Oct 2021   Prob (F-statistic):                nan
Time:                                       21:45:50   Log-Likelihood:                    nan
No. Observations:                                 50   AIC:                               nan
Df Residuals:                                     48   BIC:                               nan
Df Model:                                          1                                         
Covariance Type:                           nonrobust                                         
============================================================================================
                               coef    std err          t      P>|t|      [0.025      0.975]
--------------------------------------------------------------------------------------------
Intercept                      -inf        nan        nan        nan         nan         nan
Q('Amount Compute Work')        inf        nan        nan        nan         nan         nan
==============================================================================
Omnibus:                          nan   Durbin-Watson:                     nan
Prob(Omnibus):                    nan   Jarque-Bera (JB):                  nan
Skew:                             nan   Prob(JB):                          nan
Kurtosis:                         nan   Cond. No.                     8.42e+06
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
[2] The condition number is large, 8.42e+06. This might indicate that there are
strong multicollinearity or other numerical problems.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=computation-vs-communication/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-walltime-outlet-ns+independent-variable=amount-compute-work+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                                 QuantReg Regression Results                                 
=============================================================================================
Dep. Variable:     Q('Latency Walltime Outlet (ns)')   Pseudo R-squared:               0.8727
Model:                                      QuantReg   Bandwidth:                   6.856e+05
Method:                                Least Squares   Sparsity:                    4.685e+06
Date:                               Wed, 06 Oct 2021   No. Observations:                   50
Time:                                       21:45:50   Df Residuals:                       48
                                                       Df Model:                            1
============================================================================================
                               coef    std err          t      P>|t|      [0.025      0.975]
--------------------------------------------------------------------------------------------
Intercept                 2.704e-06   3.72e+05   7.27e-12      1.000   -7.48e+05    7.48e+05
Q('Amount Compute Work')    45.3708      0.050    915.541      0.000      45.271      45.470
============================================================================================

The condition number is large, 8.42e+06. This might indicate that there are
strong multicollinearity or other numerical problems.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=computation-vs-communication/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=simstep-period-inlet-ns+independent-variable=amount-compute-work+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                  OLS Regression Results                                  
==========================================================================================
Dep. Variable:     Q('Simstep Period Inlet (ns)')   R-squared:                       0.994
Model:                                        OLS   Adj. R-squared:                  0.994
Method:                             Least Squares   F-statistic:                     7862.
Date:                            Wed, 06 Oct 2021   Prob (F-statistic):           7.15e-55
Time:                                    21:45:50   Log-Likelihood:                -909.24
No. Observations:                              50   AIC:                             1822.
Df Residuals:                                  48   BIC:                             1826.
Df Model:                                       1                                         
Covariance Type:                        nonrobust                                         
============================================================================================
                               coef    std err          t      P>|t|      [0.025      0.975]
--------------------------------------------------------------------------------------------
Intercept                 -3.08e+05    3.1e+06     -0.099      0.921   -6.53e+06    5.92e+06
Q('Amount Compute Work')    36.5928      0.413     88.666      0.000      35.763      37.423
==============================================================================
Omnibus:                       62.234   Durbin-Watson:                   1.799
Prob(Omnibus):                  0.000   Jarque-Bera (JB):              512.373
Skew:                           3.169   Prob(JB):                    5.49e-112
Kurtosis:                      17.344   Cond. No.                     8.42e+06
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
[2] The condition number is large, 8.42e+06. This might indicate that there are
strong multicollinearity or other numerical problems.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=computation-vs-communication/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=simstep-period-inlet-ns+independent-variable=amount-compute-work+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                               QuantReg Regression Results                                
==========================================================================================
Dep. Variable:     Q('Simstep Period Inlet (ns)')   Pseudo R-squared:               0.9972
Model:                                   QuantReg   Bandwidth:                   2.730e+05
Method:                             Least Squares   Sparsity:                    5.545e+05
Date:                            Wed, 06 Oct 2021   No. Observations:                   50
Time:                                    21:45:50   Df Residuals:                       48
                                                    Df Model:                            1
============================================================================================
                               coef    std err          t      P>|t|      [0.025      0.975]
--------------------------------------------------------------------------------------------
Intercept                 1.798e-06    4.4e+04   4.08e-11      1.000   -8.85e+04    8.85e+04
Q('Amount Compute Work')    30.1639      0.006   5142.771      0.000      30.152      30.176
============================================================================================

The condition number is large, 8.42e+06. This might indicate that there are
strong multicollinearity or other numerical problems.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=computation-vs-communication/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=simstep-period-outlet-ns+independent-variable=amount-compute-work+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                   OLS Regression Results                                  
===========================================================================================
Dep. Variable:     Q('Simstep Period Outlet (ns)')   R-squared:                       0.994
Model:                                         OLS   Adj. R-squared:                  0.994
Method:                              Least Squares   F-statistic:                     7725.
Date:                             Wed, 06 Oct 2021   Prob (F-statistic):           1.09e-54
Time:                                     21:45:50   Log-Likelihood:                -909.19
No. Observations:                               50   AIC:                             1822.
Df Residuals:                                   48   BIC:                             1826.
Df Model:                                        1                                         
Covariance Type:                         nonrobust                                         
============================================================================================
                               coef    std err          t      P>|t|      [0.025      0.975]
--------------------------------------------------------------------------------------------
Intercept                -2.934e+05   3.09e+06     -0.095      0.925   -6.51e+06    5.93e+06
Q('Amount Compute Work')    36.2334      0.412     87.893      0.000      35.405      37.062
==============================================================================
Omnibus:                       66.613   Durbin-Watson:                   1.860
Prob(Omnibus):                  0.000   Jarque-Bera (JB):              932.176
Skew:                           3.152   Prob(JB):                    3.81e-203
Kurtosis:                      23.192   Cond. No.                     8.42e+06
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
[2] The condition number is large, 8.42e+06. This might indicate that there are
strong multicollinearity or other numerical problems.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=computation-vs-communication/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=simstep-period-outlet-ns+independent-variable=amount-compute-work+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                                QuantReg Regression Results                                
===========================================================================================
Dep. Variable:     Q('Simstep Period Outlet (ns)')   Pseudo R-squared:               0.9980
Model:                                    QuantReg   Bandwidth:                   2.166e+05
Method:                              Least Squares   Sparsity:                    4.541e+05
Date:                             Wed, 06 Oct 2021   No. Observations:                   50
Time:                                     21:45:50   Df Residuals:                       48
                                                     Df Model:                            1
============================================================================================
                               coef    std err          t      P>|t|      [0.025      0.975]
--------------------------------------------------------------------------------------------
Intercept                 1.805e-06    3.6e+04   5.01e-11      1.000   -7.25e+04    7.25e+04
Q('Amount Compute Work')    30.2855      0.005   6305.014      0.000      30.276      30.295
============================================================================================

The condition number is large, 8.42e+06. This might indicate that there are
strong multicollinearity or other numerical problems.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=intranode-vs-internode/outplots/a=intranode_vs_internode_regression_results+async_mode=3+impl=proc+nproc=2+nthread=1+proc=0-1+readability=human+replicate=0-9+slurm_nnodes=1-2+slurm_ntasks=2+subject=inlet_outlet+view=summary+ext=.csv <==
Independent Variable,Dependent Variable,Dependent Variable Slug,Cpus Per Node,Num Simels Per Cpu,Slope Estimate,Slope Estimate 95% CI Lower Bound,Slope Estimate 95% CI Upper Bound,Absolute Effect Size,Absolute Effect Size 95% CI Lower Bound,Absolute Effect Size 95% CI Upper Bound,Absolute Effect Size 95% CI Width,Relative Effect Size,Relative Effect Size 95% CI Lower Bound,Relative Effect Size 95% CI Upper Bound,Relative Effect Size 95% CI Width,Intercept Estimate,Intercept Estimate 95% CI Lower Bound,Intercept Estimate 95% CI Upper Bound,R^2,p,Significant?,Significant Effect Sign,n,Filter,Num Processes,Num Processes Prettyprint,Regression Model,Regression Model Slug,Statistic
0 = Intranode | 1 = Internode,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1-2,1,596469.3352996856,530869.7721025432,662068.898496828,596469.3352996856,530869.7721025432,662068.898496828,131199.1263942849,76.7387006350495,68.29899561744575,85.17840565265324,16.879410035207485,7772.731755471757,-38613.164224103086,54158.627735046604,0.9529924369436721,2.1240985418905574e-13,True,+,20,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Intranode | 1 = Internode,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1-2,1,588755.0072595101,526588.860909089,650921.1536099312,588755.0072595101,526588.860909089,650921.1536099312,124332.29270084226,76.58126643873317,68.49511488430156,84.66741799316478,16.17230310886322,7687.976898769784,-36270.126745848356,51646.08054338792,0.9565108234133568,1.0528788803084484e-13,True,+,20,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Intranode | 1 = Internode,Latency Simsteps Inlet,latency-simsteps-inlet,1-2,1,40.80090080157093,36.34385455599369,45.25794704714818,40.80090080157093,36.34385455599369,45.25794704714818,8.914092491154491,40.597438582325324,36.16261832937544,45.03225883527521,8.869640505899767,1.0050117008942123,-2.1465959234154974,4.1566193252039225,0.9535943278584675,1.890957450069305e-13,True,+,20,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Intranode | 1 = Internode,Latency Simsteps Outlet,latency-simsteps-outlet,1-2,1,40.40863008851855,36.14680501818013,44.67045515885697,40.40863008851855,36.14680501818013,44.67045515885697,8.523650140676835,40.48207044176493,36.21249975030661,44.75164113322325,8.53914138291664,0.9981858548131357,-2.0153795526539926,4.011751262280264,0.9566060925889,1.0322554474761152e-13,True,+,20,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Intranode | 1 = Internode,Delivery Failure Rate,delivery-failure-rate,1-2,1,-0.32941273225869805,-0.3488791407472187,-0.3099463237701774,-0.32941273225869805,-0.3488791407472187,-0.3099463237701774,0.03893281697704132,-1.0000000000000004,-1.0590942807676094,-0.9409057192323916,0.11818856153521773,0.32941273225869794,0.31564790281111765,0.3431775617062782,0.9859588613489514,3.959659426707958e-18,True,-,20,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Intranode | 1 = Internode,Delivery Clumpiness,delivery-clumpiness,1-2,1,0.9446766527740909,0.9330080568275376,0.9563452487206441,0.9446766527740909,0.9330080568275376,0.9563452487206441,0.023337191893106457,68.24665338809397,67.4036743425638,69.08963243362413,1.6859580910603285,0.013842094899541278,0.005591151578807659,0.022093038220274898,0.9993781962457794,2.577962799905023e-30,True,+,20,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Intranode | 1 = Internode,Simstep Period Inlet (ns),simstep-period-inlet-ns,1-2,1,5460.893850025576,5068.022896887518,5853.7648031636345,5460.893850025576,5068.022896887518,5853.7648031636345,785.7419062761164,0.6018601473172042,0.5585607578351665,0.645159536799242,0.08659877896407553,9073.36010594413,8795.558390848986,9351.161821039273,0.9793293668200138,1.2898446483317937e-16,True,+,20,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Intranode | 1 = Internode,Simstep Period Outlet (ns),simstep-period-outlet-ns,1-2,1,5439.202657926001,5060.816753792482,5817.58856205952,5439.202657926001,5060.816753792482,5817.58856205952,756.7718082670381,0.6015042834271498,0.5596597785541594,0.6433487883001401,0.0836890097459807,9042.666540852259,8775.107302134043,9310.225779570474,0.9806462808542357,7.128056493274497e-17,True,+,20,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Intranode | 1 = Internode,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1-2,1,546932.169425262,530343.8345003132,563520.5043502109,546932.169425262,530343.8345003132,563520.5043502109,33176.669849897735,78.34543919030857,75.96923889019321,80.72163949042394,4.752400600230729,6978.423327207249,-4751.3007868177465,18708.147441232242,,2.6429736908860663e-23,True,+,20,lambda row: True,2,2,Quantile Regression,quantile-regression,median
0 = Intranode | 1 = Internode,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1-2,1,542477.7097156674,528431.5903249596,556523.8291063752,542477.7097156674,528431.5903249596,556523.8291063752,28092.238781415625,77.9517834165404,75.93341466704612,79.97015216603465,4.036737498988529,6931.565495372375,-3000.540775152982,16863.671765897732,,1.546502868582325e-24,True,+,20,lambda row: True,2,2,Quantile Regression,quantile-regression,median
0 = Intranode | 1 = Internode,Latency Simsteps Inlet,latency-simsteps-inlet,1-2,1,37.19999836935973,35.336340464730036,39.06365627398943,37.19999836935973,35.336340464730036,39.06365627398943,3.7273158092593945,37.50860188390991,35.62948345765391,39.38772031016591,3.758236852511999,0.982958603572195,-0.33484653860337577,2.3007637457477657,,2.0958209936223194e-19,True,+,20,lambda row: True,2,2,Quantile Regression,quantile-regression,median
0 = Intranode | 1 = Internode,Latency Simsteps Outlet,latency-simsteps-outlet,1-2,1,37.12610614296654,35.14017271702942,39.11203956890366,37.12610614296654,35.14017271702942,39.11203956890366,3.971866851874239,37.32669357397234,35.330030412939294,39.32335673500539,3.993326322066096,0.9850924514690402,-0.41917454099612694,2.3893594439342074,,6.736045692590176e-19,True,+,20,lambda row: True,2,2,Quantile Regression,quantile-regression,median
0 = Intranode | 1 = Internode,Delivery Failure Rate,delivery-failure-rate,1-2,1,-0.3169740809905169,-0.3182679656486545,-0.31568019633237926,-0.3169740809905169,-0.3182679656486545,-0.31568019633237926,0.0025877693162752458,-0.9956682518610558,-0.9997325585439617,-0.9916039451781499,0.008128613365811832,0.3169740809905169,0.3160591663746745,0.31788899560635925,,5.725178310191085e-39,True,-,20,lambda row: True,2,2,Quantile Regression,quantile-regression,median
0 = Intranode | 1 = Internode,Delivery Clumpiness,delivery-clumpiness,1-2,1,0.9562120000286853,0.9454781377421422,0.9669458623152285,0.9562120000286853,0.9454781377421422,0.9669458623152285,0.021467724573086322,611.7673316583868,604.8999985887012,618.6346647280722,13.734666139370916,0.0017601971096363096,-0.005829789701500859,0.009350183920773478,,4.613961893879286e-31,True,+,20,lambda row: True,2,2,Quantile Regression,quantile-regression,median
0 = Intranode | 1 = Internode,Simstep Period Inlet (ns),simstep-period-inlet-ns,1-2,1,5576.655026728936,5175.48689520722,5977.823158250651,5576.655026728936,5175.48689520722,5977.823158250651,802.3362630434312,0.619849752373069,0.5752595875176396,0.6644399172284984,0.08918032971085876,9010.193782762253,8726.525076567312,9293.862488957195,,1.2880880306630666e-16,True,+,20,lambda row: True,2,2,Quantile Regression,quantile-regression,median
0 = Intranode | 1 = Internode,Simstep Period Outlet (ns),simstep-period-outlet-ns,1-2,1,5506.760914965837,5182.424980518741,5831.096849412934,5506.760914965837,5182.424980518741,5831.096849412934,648.6718688941928,0.6120441471618218,0.5759961121267222,0.6480921821969214,0.07209607007019925,8999.315263473196,8769.975124843178,9228.655402103213,,3.732202332980229e-18,True,+,20,lambda row: True,2,2,Quantile Regression,quantile-regression,median


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=intranode-vs-internode/outplots/a=intranode_vs_internode_regression_results+async_mode=3+impl=proc+nproc=2+nthread=1+proc=0-1+readability=latexcsvreader+replicate=0-9+slurm_nnodes=1-2+slurm_ntasks=2+subject=inlet_outlet+view=summary+ext=.csv <==
IndependentVariable,DependentVariable,DependentVariableSlug,CpusPerNode,NumSimelsPerCpu,SlopeEstimate,SlopeEstimate95CILowerBound,SlopeEstimate95CIUpperBound,AbsoluteEffectSize,AbsoluteEffectSize95CILowerBound,AbsoluteEffectSize95CIUpperBound,AbsoluteEffectSize95CIWidth,RelativeEffectSize,RelativeEffectSize95CILowerBound,RelativeEffectSize95CIUpperBound,RelativeEffectSize95CIWidth,InterceptEstimate,InterceptEstimate95CILowerBound,InterceptEstimate95CIUpperBound,R2,p,Significant,SignificantEffectSign,n,Filter,NumProcesses,NumProcessesPrettyprint,RegressionModel,RegressionModelSlug,Statistic
0 = Intranode | 1 = Internode,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1-2,1,600'000,530'000,660'000,600'000,530'000,660'000,130'000,77,68,85,17,7'800,-39'000,54'000,0.95,2.1e-13,True,+,20,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Intranode | 1 = Internode,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1-2,1,590'000,530'000,650'000,590'000,530'000,650'000,120'000,77,68,85,16,7'700,-36'000,52'000,0.96,1.1e-13,True,+,20,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Intranode | 1 = Internode,Latency Simsteps Inlet,latency-simsteps-inlet,1-2,1,41,36,45,41,36,45,8.9,41,36,45,8.9,1,-2.1,4.2,0.95,1.9e-13,True,+,20,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Intranode | 1 = Internode,Latency Simsteps Outlet,latency-simsteps-outlet,1-2,1,40,36,45,40,36,45,8.5,40,36,45,8.5,1,-2,4,0.96,1e-13,True,+,20,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Intranode | 1 = Internode,Delivery Failure Rate,delivery-failure-rate,1-2,1,-0.33,-0.35,-0.31,-0.33,-0.35,-0.31,0.039,-1,-1.1,-0.94,0.12,0.33,0.32,0.34,0.99,4e-18,True,-,20,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Intranode | 1 = Internode,Delivery Clumpiness,delivery-clumpiness,1-2,1,0.94,0.93,0.96,0.94,0.93,0.96,0.023,68,67,69,1.7,0.014,0.0056,0.022,1,2.6e-30,True,+,20,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Intranode | 1 = Internode,Simstep Period Inlet (ns),simstep-period-inlet-ns,1-2,1,5'500,5'100,5'900,5'500,5'100,5'900,790,0.6,0.56,0.65,0.087,9'100,8'800,9'400,0.98,1.3e-16,True,+,20,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Intranode | 1 = Internode,Simstep Period Outlet (ns),simstep-period-outlet-ns,1-2,1,5'400,5'100,5'800,5'400,5'100,5'800,760,0.6,0.56,0.64,0.084,9'000,8'800,9'300,0.98,7.1e-17,True,+,20,lambda row: True,2,2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Intranode | 1 = Internode,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1-2,1,550'000,530'000,560'000,550'000,530'000,560'000,33'000,78,76,81,4.8,7'000,-4'800,19'000,nan,2.6e-23,True,+,20,lambda row: True,2,2,Quantile Regression,quantile-regression,median
0 = Intranode | 1 = Internode,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1-2,1,540'000,530'000,560'000,540'000,530'000,560'000,28'000,78,76,80,4,6'900,-3'000,17'000,nan,1.5e-24,True,+,20,lambda row: True,2,2,Quantile Regression,quantile-regression,median
0 = Intranode | 1 = Internode,Latency Simsteps Inlet,latency-simsteps-inlet,1-2,1,37,35,39,37,35,39,3.7,38,36,39,3.8,0.98,-0.33,2.3,nan,2.1e-19,True,+,20,lambda row: True,2,2,Quantile Regression,quantile-regression,median
0 = Intranode | 1 = Internode,Latency Simsteps Outlet,latency-simsteps-outlet,1-2,1,37,35,39,37,35,39,4,37,35,39,4,0.99,-0.42,2.4,nan,6.7e-19,True,+,20,lambda row: True,2,2,Quantile Regression,quantile-regression,median
0 = Intranode | 1 = Internode,Delivery Failure Rate,delivery-failure-rate,1-2,1,-0.32,-0.32,-0.32,-0.32,-0.32,-0.32,0.0026,-1,-1,-0.99,0.0081,0.32,0.32,0.32,nan,5.7e-39,True,-,20,lambda row: True,2,2,Quantile Regression,quantile-regression,median
0 = Intranode | 1 = Internode,Delivery Clumpiness,delivery-clumpiness,1-2,1,0.96,0.95,0.97,0.96,0.95,0.97,0.021,610,600,620,14,0.0018,-0.0058,0.0094,nan,4.6e-31,True,+,20,lambda row: True,2,2,Quantile Regression,quantile-regression,median
0 = Intranode | 1 = Internode,Simstep Period Inlet (ns),simstep-period-inlet-ns,1-2,1,5'600,5'200,6'000,5'600,5'200,6'000,800,0.62,0.58,0.66,0.089,9'000,8'700,9'300,nan,1.3e-16,True,+,20,lambda row: True,2,2,Quantile Regression,quantile-regression,median
0 = Intranode | 1 = Internode,Simstep Period Outlet (ns),simstep-period-outlet-ns,1-2,1,5'500,5'200,5'800,5'500,5'200,5'800,650,0.61,0.58,0.65,0.072,9'000,8'800,9'200,nan,3.7e-18,True,+,20,lambda row: True,2,2,Quantile Regression,quantile-regression,median


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=intranode-vs-internode/outplots/a=regression_summary+cpus-per-node=1-2+dependent-variable=delivery-clumpiness+independent-variable=0-intranode-1-internode+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                               OLS Regression Results                               
====================================================================================
Dep. Variable:     Q('Delivery Clumpiness')   R-squared:                       0.999
Model:                                  OLS   Adj. R-squared:                  0.999
Method:                       Least Squares   F-statistic:                 2.893e+04
Date:                      Wed, 06 Oct 2021   Prob (F-statistic):           2.58e-30
Time:                              21:46:40   Log-Likelihood:                 60.445
No. Observations:                        20   AIC:                            -116.9
Df Residuals:                            18   BIC:                            -114.9
Df Model:                                 1                                         
Covariance Type:                  nonrobust                                         
======================================================================================================
                                         coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------
Intercept                              0.0138      0.004      3.525      0.002       0.006       0.022
Q('0 = Intranode | 1 = Internode')     0.9447      0.006    170.088      0.000       0.933       0.956
==============================================================================
Omnibus:                        2.687   Durbin-Watson:                   1.499
Prob(Omnibus):                  0.261   Jarque-Bera (JB):                1.878
Skew:                           0.745   Prob(JB):                        0.391
Kurtosis:                       2.824   Cond. No.                         2.62
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=intranode-vs-internode/outplots/a=regression_summary+cpus-per-node=1-2+dependent-variable=delivery-clumpiness+independent-variable=0-intranode-1-internode+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                            QuantReg Regression Results                             
====================================================================================
Dep. Variable:     Q('Delivery Clumpiness')   Pseudo R-squared:               0.9851
Model:                             QuantReg   Bandwidth:                     0.01167
Method:                       Least Squares   Sparsity:                      0.02285
Date:                      Wed, 06 Oct 2021   No. Observations:                   20
Time:                              21:46:40   Df Residuals:                       18
                                              Df Model:                            1
======================================================================================================
                                         coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------
Intercept                              0.0018      0.004      0.487      0.632      -0.006       0.009
Q('0 = Intranode | 1 = Internode')     0.9562      0.005    187.158      0.000       0.945       0.967
======================================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=intranode-vs-internode/outplots/a=regression_summary+cpus-per-node=1-2+dependent-variable=delivery-failure-rate+independent-variable=0-intranode-1-internode+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                OLS Regression Results                                
======================================================================================
Dep. Variable:     Q('Delivery Failure Rate')   R-squared:                       0.986
Model:                                    OLS   Adj. R-squared:                  0.985
Method:                         Least Squares   F-statistic:                     1264.
Date:                        Wed, 06 Oct 2021   Prob (F-statistic):           3.96e-18
Time:                                21:46:40   Log-Likelihood:                 50.209
No. Observations:                          20   AIC:                            -96.42
Df Residuals:                              18   BIC:                            -94.43
Df Model:                                   1                                         
Covariance Type:                    nonrobust                                         
======================================================================================================
                                         coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------
Intercept                              0.3294      0.007     50.278      0.000       0.316       0.343
Q('0 = Intranode | 1 = Internode')    -0.3294      0.009    -35.552      0.000      -0.349      -0.310
==============================================================================
Omnibus:                       12.057   Durbin-Watson:                   1.042
Prob(Omnibus):                  0.002   Jarque-Bera (JB):               12.178
Skew:                           1.073   Prob(JB):                      0.00227
Kurtosis:                       6.164   Cond. No.                         2.62
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=intranode-vs-internode/outplots/a=regression_summary+cpus-per-node=1-2+dependent-variable=delivery-failure-rate+independent-variable=0-intranode-1-internode+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                             QuantReg Regression Results                              
======================================================================================
Dep. Variable:     Q('Delivery Failure Rate')   Pseudo R-squared:               0.8755
Model:                               QuantReg   Bandwidth:                    0.001136
Method:                         Least Squares   Sparsity:                     0.002754
Date:                        Wed, 06 Oct 2021   No. Observations:                   20
Time:                                21:46:40   Df Residuals:                       18
                                                Df Model:                            1
======================================================================================================
                                         coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------
Intercept                              0.3170      0.000    727.869      0.000       0.316       0.318
Q('0 = Intranode | 1 = Internode')    -0.3170      0.001   -514.681      0.000      -0.318      -0.316
======================================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=intranode-vs-internode/outplots/a=regression_summary+cpus-per-node=1-2+dependent-variable=latency-simsteps-inlet+independent-variable=0-intranode-1-internode+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                 OLS Regression Results                                
=======================================================================================
Dep. Variable:     Q('Latency Simsteps Inlet')   R-squared:                       0.954
Model:                                     OLS   Adj. R-squared:                  0.951
Method:                          Least Squares   F-statistic:                     369.9
Date:                         Wed, 06 Oct 2021   Prob (F-statistic):           1.89e-13
Time:                                 21:46:40   Log-Likelihood:                -58.462
No. Observations:                           20   AIC:                             120.9
Df Residuals:                               18   BIC:                             122.9
Df Model:                                    1                                         
Covariance Type:                     nonrobust                                         
======================================================================================================
                                         coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------
Intercept                              1.0050      1.500      0.670      0.511      -2.147       4.157
Q('0 = Intranode | 1 = Internode')    40.8009      2.121     19.232      0.000      36.344      45.258
==============================================================================
Omnibus:                        9.759   Durbin-Watson:                   2.325
Prob(Omnibus):                  0.008   Jarque-Bera (JB):                8.689
Skew:                           0.894   Prob(JB):                       0.0130
Kurtosis:                       5.689   Cond. No.                         2.62
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=intranode-vs-internode/outplots/a=regression_summary+cpus-per-node=1-2+dependent-variable=latency-simsteps-inlet+independent-variable=0-intranode-1-internode+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                              QuantReg Regression Results                              
=======================================================================================
Dep. Variable:     Q('Latency Simsteps Inlet')   Pseudo R-squared:               0.8852
Model:                                QuantReg   Bandwidth:                       1.550
Method:                          Least Squares   Sparsity:                        3.967
Date:                         Wed, 06 Oct 2021   No. Observations:                   20
Time:                                 21:46:40   Df Residuals:                       18
                                                 Df Model:                            1
======================================================================================================
                                         coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------
Intercept                              0.9830      0.627      1.567      0.135      -0.335       2.301
Q('0 = Intranode | 1 = Internode')    37.2000      0.887     41.936      0.000      35.336      39.064
======================================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=intranode-vs-internode/outplots/a=regression_summary+cpus-per-node=1-2+dependent-variable=latency-simsteps-outlet+independent-variable=0-intranode-1-internode+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                 OLS Regression Results                                 
========================================================================================
Dep. Variable:     Q('Latency Simsteps Outlet')   R-squared:                       0.957
Model:                                      OLS   Adj. R-squared:                  0.954
Method:                           Least Squares   F-statistic:                     396.8
Date:                          Wed, 06 Oct 2021   Prob (F-statistic):           1.03e-13
Time:                                  21:46:40   Log-Likelihood:                -57.566
No. Observations:                            20   AIC:                             119.1
Df Residuals:                                18   BIC:                             121.1
Df Model:                                     1                                         
Covariance Type:                      nonrobust                                         
======================================================================================================
                                         coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------
Intercept                              0.9982      1.434      0.696      0.495      -2.015       4.012
Q('0 = Intranode | 1 = Internode')    40.4086      2.029     19.920      0.000      36.147      44.670
==============================================================================
Omnibus:                        9.376   Durbin-Watson:                   2.292
Prob(Omnibus):                  0.009   Jarque-Bera (JB):                8.353
Skew:                           0.839   Prob(JB):                       0.0154
Kurtosis:                       5.684   Cond. No.                         2.62
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=intranode-vs-internode/outplots/a=regression_summary+cpus-per-node=1-2+dependent-variable=latency-simsteps-outlet+independent-variable=0-intranode-1-internode+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                              QuantReg Regression Results                               
========================================================================================
Dep. Variable:     Q('Latency Simsteps Outlet')   Pseudo R-squared:               0.8878
Model:                                 QuantReg   Bandwidth:                       1.649
Method:                           Least Squares   Sparsity:                        4.227
Date:                          Wed, 06 Oct 2021   No. Observations:                   20
Time:                                  21:46:40   Df Residuals:                       18
                                                  Df Model:                            1
======================================================================================================
                                         coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------
Intercept                              0.9851      0.668      1.474      0.158      -0.419       2.389
Q('0 = Intranode | 1 = Internode')    37.1261      0.945     39.276      0.000      35.140      39.112
======================================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=intranode-vs-internode/outplots/a=regression_summary+cpus-per-node=1-2+dependent-variable=latency-walltime-inlet-ns+independent-variable=0-intranode-1-internode+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                   OLS Regression Results                                   
============================================================================================
Dep. Variable:     Q('Latency Walltime Inlet (ns)')   R-squared:                       0.953
Model:                                          OLS   Adj. R-squared:                  0.950
Method:                               Least Squares   F-statistic:                     364.9
Date:                              Wed, 06 Oct 2021   Prob (F-statistic):           2.12e-13
Time:                                      21:46:40   Log-Likelihood:                -250.40
No. Observations:                                20   AIC:                             504.8
Df Residuals:                                    18   BIC:                             506.8
Df Model:                                         1                                         
Covariance Type:                          nonrobust                                         
======================================================================================================
                                         coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------
Intercept                           7772.7318   2.21e+04      0.352      0.729   -3.86e+04    5.42e+04
Q('0 = Intranode | 1 = Internode')  5.965e+05   3.12e+04     19.103      0.000    5.31e+05    6.62e+05
==============================================================================
Omnibus:                        8.346   Durbin-Watson:                   2.372
Prob(Omnibus):                  0.015   Jarque-Bera (JB):                5.910
Skew:                           0.961   Prob(JB):                       0.0521
Kurtosis:                       4.843   Cond. No.                         2.62
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=intranode-vs-internode/outplots/a=regression_summary+cpus-per-node=1-2+dependent-variable=latency-walltime-inlet-ns+independent-variable=0-intranode-1-internode+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                                QuantReg Regression Results                                 
============================================================================================
Dep. Variable:     Q('Latency Walltime Inlet (ns)')   Pseudo R-squared:               0.9062
Model:                                     QuantReg   Bandwidth:                   1.454e+04
Method:                               Least Squares   Sparsity:                    3.531e+04
Date:                              Wed, 06 Oct 2021   No. Observations:                   20
Time:                                      21:46:40   Df Residuals:                       18
                                                      Df Model:                            1
======================================================================================================
                                         coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------
Intercept                           6978.4233   5583.132      1.250      0.227   -4751.301    1.87e+04
Q('0 = Intranode | 1 = Internode')  5.469e+05   7895.740     69.269      0.000     5.3e+05    5.64e+05
======================================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=intranode-vs-internode/outplots/a=regression_summary+cpus-per-node=1-2+dependent-variable=latency-walltime-outlet-ns+independent-variable=0-intranode-1-internode+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                    OLS Regression Results                                   
=============================================================================================
Dep. Variable:     Q('Latency Walltime Outlet (ns)')   R-squared:                       0.957
Model:                                           OLS   Adj. R-squared:                  0.954
Method:                                Least Squares   F-statistic:                     395.9
Date:                               Wed, 06 Oct 2021   Prob (F-statistic):           1.05e-13
Time:                                       21:46:40   Log-Likelihood:                -249.32
No. Observations:                                 20   AIC:                             502.6
Df Residuals:                                     18   BIC:                             504.6
Df Model:                                          1                                         
Covariance Type:                           nonrobust                                         
======================================================================================================
                                         coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------
Intercept                           7687.9769   2.09e+04      0.367      0.718   -3.63e+04    5.16e+04
Q('0 = Intranode | 1 = Internode')  5.888e+05   2.96e+04     19.897      0.000    5.27e+05    6.51e+05
==============================================================================
Omnibus:                        8.135   Durbin-Watson:                   2.352
Prob(Omnibus):                  0.017   Jarque-Bera (JB):                5.779
Skew:                           0.915   Prob(JB):                       0.0556
Kurtosis:                       4.894   Cond. No.                         2.62
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=intranode-vs-internode/outplots/a=regression_summary+cpus-per-node=1-2+dependent-variable=latency-walltime-outlet-ns+independent-variable=0-intranode-1-internode+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                                 QuantReg Regression Results                                 
=============================================================================================
Dep. Variable:     Q('Latency Walltime Outlet (ns)')   Pseudo R-squared:               0.9052
Model:                                      QuantReg   Bandwidth:                   1.219e+04
Method:                                Least Squares   Sparsity:                    2.990e+04
Date:                               Wed, 06 Oct 2021   No. Observations:                   20
Time:                                       21:46:40   Df Residuals:                       18
                                                       Df Model:                            1
======================================================================================================
                                         coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------
Intercept                           6931.5655   4727.499      1.466      0.160   -3000.541    1.69e+04
Q('0 = Intranode | 1 = Internode')  5.425e+05   6685.693     81.140      0.000    5.28e+05    5.57e+05
======================================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=intranode-vs-internode/outplots/a=regression_summary+cpus-per-node=1-2+dependent-variable=simstep-period-inlet-ns+independent-variable=0-intranode-1-internode+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                  OLS Regression Results                                  
==========================================================================================
Dep. Variable:     Q('Simstep Period Inlet (ns)')   R-squared:                       0.979
Model:                                        OLS   Adj. R-squared:                  0.978
Method:                             Least Squares   F-statistic:                     852.8
Date:                            Wed, 06 Oct 2021   Prob (F-statistic):           1.29e-16
Time:                                    21:46:40   Log-Likelihood:                -148.04
No. Observations:                              20   AIC:                             300.1
Df Residuals:                                  18   BIC:                             302.1
Df Model:                                       1                                         
Covariance Type:                        nonrobust                                         
======================================================================================================
                                         coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------
Intercept                           9073.3601    132.228     68.619      0.000    8795.558    9351.162
Q('0 = Intranode | 1 = Internode')  5460.8939    186.999     29.203      0.000    5068.023    5853.765
==============================================================================
Omnibus:                        5.458   Durbin-Watson:                   1.692
Prob(Omnibus):                  0.065   Jarque-Bera (JB):                3.725
Skew:                          -0.429   Prob(JB):                        0.155
Kurtosis:                       4.932   Cond. No.                         2.62
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=intranode-vs-internode/outplots/a=regression_summary+cpus-per-node=1-2+dependent-variable=simstep-period-inlet-ns+independent-variable=0-intranode-1-internode+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                               QuantReg Regression Results                                
==========================================================================================
Dep. Variable:     Q('Simstep Period Inlet (ns)')   Pseudo R-squared:               0.9045
Model:                                   QuantReg   Bandwidth:                       460.4
Method:                             Least Squares   Sparsity:                        853.9
Date:                            Wed, 06 Oct 2021   No. Observations:                   20
Time:                                    21:46:40   Df Residuals:                       18
                                                    Df Model:                            1
======================================================================================================
                                         coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------
Intercept                           9010.1938    135.021     66.732      0.000    8726.525    9293.862
Q('0 = Intranode | 1 = Internode')  5576.6550    190.949     29.205      0.000    5175.487    5977.823
======================================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=intranode-vs-internode/outplots/a=regression_summary+cpus-per-node=1-2+dependent-variable=simstep-period-outlet-ns+independent-variable=0-intranode-1-internode+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                   OLS Regression Results                                  
===========================================================================================
Dep. Variable:     Q('Simstep Period Outlet (ns)')   R-squared:                       0.981
Model:                                         OLS   Adj. R-squared:                  0.980
Method:                              Least Squares   F-statistic:                     912.1
Date:                             Wed, 06 Oct 2021   Prob (F-statistic):           7.13e-17
Time:                                     21:46:40   Log-Likelihood:                -147.29
No. Observations:                               20   AIC:                             298.6
Df Residuals:                                   18   BIC:                             300.6
Df Model:                                        1                                         
Covariance Type:                         nonrobust                                         
======================================================================================================
                                         coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------
Intercept                           9042.6665    127.353     71.005      0.000    8775.107    9310.226
Q('0 = Intranode | 1 = Internode')  5439.2027    180.105     30.200      0.000    5060.817    5817.589
==============================================================================
Omnibus:                        5.824   Durbin-Watson:                   1.686
Prob(Omnibus):                  0.054   Jarque-Bera (JB):                3.851
Skew:                          -0.557   Prob(JB):                        0.146
Kurtosis:                       4.838   Cond. No.                         2.62
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=intranode-vs-internode/outplots/a=regression_summary+cpus-per-node=1-2+dependent-variable=simstep-period-outlet-ns+independent-variable=0-intranode-1-internode+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                                QuantReg Regression Results                                
===========================================================================================
Dep. Variable:     Q('Simstep Period Outlet (ns)')   Pseudo R-squared:               0.9089
Model:                                    QuantReg   Bandwidth:                       353.6
Method:                              Least Squares   Sparsity:                        690.4
Date:                             Wed, 06 Oct 2021   No. Observations:                   20
Time:                                     21:46:40   Df Residuals:                       18
                                                     Df Model:                            1
======================================================================================================
                                         coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------
Intercept                           8999.3153    109.162     82.440      0.000    8769.975    9228.655
Q('0 = Intranode | 1 = Internode')  5506.7609    154.378     35.671      0.000    5182.425    5831.097
======================================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=multithreading-vs-multiprocessing/outplots/a=multithreading_vs_multiprocessing_regression_results+async_mode=3+impl=proc_thread+nproc=1-2+nthread=1-2+proc=0-1+readability=human+replicate=0-9+slurm_nnodes=1+slurm_ntasks=2+subject=inlet_outlet+view=summary+ext=.csv <==
Independent Variable,Dependent Variable,Dependent Variable Slug,Cpus Per Node,Num Simels Per Cpu,Slope Estimate,Slope Estimate 95% CI Lower Bound,Slope Estimate 95% CI Upper Bound,Absolute Effect Size,Absolute Effect Size 95% CI Lower Bound,Absolute Effect Size 95% CI Upper Bound,Absolute Effect Size 95% CI Width,Relative Effect Size,Relative Effect Size 95% CI Lower Bound,Relative Effect Size 95% CI Upper Bound,Relative Effect Size 95% CI Width,Intercept Estimate,Intercept Estimate 95% CI Lower Bound,Intercept Estimate 95% CI Upper Bound,R^2,p,Significant?,Significant Effect Sign,n,Filter,Num Processes,Num Processes Prettyprint,Regression Model,Regression Model Slug,Statistic
0 = Multithreading | 1 = Multiprocessing,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,2,1,-439516.77799548,-1046157.1268259379,167123.5708349779,-439516.77799548,-1046157.1268259379,167123.5708349779,1213280.6976609158,-0.9806962346653656,-2.3342962237429887,0.37290375441225787,2.7071999781552467,448168.1100218078,19208.605622418632,877127.614421197,0.11403827994922322,0.14534859530764305,False,0,20,lambda row: True,1-2,1/2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Multithreading | 1 = Multiprocessing,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,2,1,-445368.0969039437,-1050700.7094677957,159964.5156599083,-445368.0969039437,-1050700.7094677957,159964.5156599083,1210665.225127704,-0.9813146930561718,-2.3150918338627005,0.35246244775035684,2.6675542816130573,453848.39344135893,25813.598224090238,881883.1886586277,0.11718383558550571,0.1395689853195422,False,0,20,lambda row: True,1-2,1/2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Multithreading | 1 = Multiprocessing,Latency Simsteps Inlet,latency-simsteps-inlet,2,1,-76.0411081161238,-179.8527221076771,27.770505875429492,-76.0411081161238,-179.8527221076771,27.770505875429492,207.62322798310657,-0.9876583821797409,-2.3360134136423176,0.3606966492828355,2.696710062925153,76.99130538263918,3.585409163291601,150.39720160198675,0.11627101325531164,0.14122124535913685,False,0,20,lambda row: True,1-2,1/2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Multithreading | 1 = Multiprocessing,Latency Simsteps Outlet,latency-simsteps-outlet,2,1,-77.03534043421573,-180.62325930891345,26.552578440481994,-77.03534043421573,-180.62325930891345,26.552578440481994,207.17583774939544,-0.9879452289478841,-2.3164158977611224,0.34052543986535444,2.6569413376264768,77.9753150043093,4.727595119008612,151.22303488960998,0.1194202218163336,0.13560487895506557,False,0,20,lambda row: True,1-2,1/2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Multithreading | 1 = Multiprocessing,Delivery Failure Rate,delivery-failure-rate,2,1,0.38375563933627216,0.3323972216325435,0.43511405704000083,0.38375563933627216,0.3323972216325435,0.43511405704000083,0.10271683540745735,-1350012.788161926,-1169339.167834903,-1530686.4084889488,-361347.2406540457,-2.842607437890739e-07,-0.036316169690061545,0.03631560116857396,0.9319308907468669,6.005655793244972e-12,True,+,20,lambda row: True,1-2,1/2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Multithreading | 1 = Multiprocessing,Delivery Clumpiness,delivery-clumpiness,2,1,-0.5291961614993701,-0.6226111031393587,-0.43578121985938145,-0.5291961614993701,-0.6226111031393587,-0.43578121985938145,0.1868298832799773,-0.9412490554835309,-1.1074005357542227,-0.775097575212839,0.33230296054138375,0.5622275617875823,0.4961732230898007,0.6282819004853638,0.8872542817851892,5.760102790552192e-10,True,-,20,lambda row: True,1-2,1/2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Multithreading | 1 = Multiprocessing,Simstep Period Inlet (ns),simstep-period-inlet-ns,2,1,4469.622728232887,4219.359168010079,4719.886288455696,4469.622728232887,4219.359168010079,4719.886288455696,500.5271204456167,0.9678288604398175,0.9136380906528979,1.0220196302267373,0.10838153957383934,4618.1953348670795,4441.232274349643,4795.158395384516,0.9873762377828492,1.5186430767997115e-18,True,+,20,lambda row: True,1-2,1/2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Multithreading | 1 = Multiprocessing,Simstep Period Outlet (ns),simstep-period-outlet-ns,2,1,4378.87552213548,4073.496295179147,4684.254749091813,4378.87552213548,4073.496295179147,4684.254749091813,610.758453912666,0.9523279810430938,0.8859134001330617,1.0187425619531256,0.13282916182006388,4598.075042738172,4382.139320523843,4814.010764952501,0.9805519078728159,7.447371658894306e-17,True,+,20,lambda row: True,1-2,1/2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Multithreading | 1 = Multiprocessing,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,2,1,2726.2577025665946,-181.71687694913862,5634.232282082328,2726.2577025665946,-181.71687694913862,5634.232282082328,5815.9491590314665,0.5106387020116469,-0.034036279876095706,1.0553136838993895,1.0893499637754853,5358.8546230247475,3302.6060783310736,7415.103167718422,,0.06446671457371402,False,0,20,lambda row: True,1-2,1/2,Quantile Regression,quantile-regression,median
0 = Multithreading | 1 = Multiprocessing,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,2,1,2529.9737624404943,-345.09855641552394,5405.046081296512,2529.9737624404943,-345.09855641552394,5405.046081296512,5750.144637712036,0.46999985716886417,-0.06410986336396537,1.0041095777016937,1.0682194410656591,5401.708480112542,3368.7253470477203,7434.691613177363,,0.08098955170728307,False,0,20,lambda row: True,1-2,1/2,Quantile Regression,quantile-regression,median
0 = Multithreading | 1 = Multiprocessing,Latency Simsteps Inlet,latency-simsteps-inlet,2,1,-0.28758881314180956,-0.6934731627939315,0.11829553651031227,-0.28758881314180956,-0.6934731627939315,0.11829553651031227,0.8117686993042437,-0.24950607492163906,-0.6016428977955062,0.10263074795222804,0.7042736457477342,1.166294736342983,0.8792911603264759,1.45329831235949,,0.15390259663042763,False,0,20,lambda row: True,1-2,1/2,Quantile Regression,quantile-regression,median
0 = Multithreading | 1 = Multiprocessing,Latency Simsteps Outlet,latency-simsteps-outlet,2,1,-0.30234762864054593,-0.7192258975705896,0.11453064028949778,-0.30234762864054593,-0.7192258975705896,0.11453064028949778,0.8337565378600874,-0.2609603186766762,-0.6207735786599442,0.09885294130659182,0.719626519966536,1.173614526080563,0.87883707519082,1.468391976970306,,0.144953233188452,False,0,20,lambda row: True,1-2,1/2,Quantile Regression,quantile-regression,median
0 = Multithreading | 1 = Multiprocessing,Delivery Failure Rate,delivery-failure-rate,2,1,0.3773506797100003,0.3706038420426409,0.3840975173773597,0.3773506797100003,0.3706038420426409,0.3840975173773597,0.013493675334718791,inf,inf,inf,,-1.178834885700388e-07,-0.004770852549643244,0.004770616782666105,,1.9948182282026627e-27,True,+,20,lambda row: True,1-2,1/2,Quantile Regression,quantile-regression,median
0 = Multithreading | 1 = Multiprocessing,Delivery Clumpiness,delivery-clumpiness,2,1,-0.52692687333138,-0.585585262014218,-0.468268484648542,-0.52692687333138,-0.585585262014218,-0.468268484648542,0.11731677736567603,-0.9744714811836575,-1.0829512908054828,-0.865991671561832,0.21695961924365081,0.5570952920423587,0.5156175476312478,0.5985730364534697,,2.6163500870327227e-13,True,-,20,lambda row: True,1-2,1/2,Quantile Regression,quantile-regression,median
0 = Multithreading | 1 = Multiprocessing,Simstep Period Inlet (ns),simstep-period-inlet-ns,2,1,4462.649249835753,4030.8872244006916,4894.411275270814,4462.649249835753,4030.8872244006916,4894.411275270814,863.5240508701227,0.9633236975168821,0.8701219764081058,1.0565254186256583,0.18640344221755245,4630.749257001893,4325.447400957923,4936.0511130458635,,2.3171869100899606e-14,True,+,20,lambda row: True,1-2,1/2,Quantile Regression,quantile-regression,median
0 = Multithreading | 1 = Multiprocessing,Simstep Period Outlet (ns),simstep-period-outlet-ns,2,1,4375.183863449003,3965.7153584470407,4784.652368450966,4375.183863449003,3965.7153584470407,4784.652368450966,818.937010003925,0.943427340320176,0.8551330435144749,1.031721637125877,0.1765885936114021,4637.348572292699,4347.810615723493,4926.8865288619045,,1.3003330864239567e-14,True,+,20,lambda row: True,1-2,1/2,Quantile Regression,quantile-regression,median


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=multithreading-vs-multiprocessing/outplots/a=multithreading_vs_multiprocessing_regression_results+async_mode=3+impl=proc_thread+nproc=1-2+nthread=1-2+proc=0-1+readability=latexcsvreader+replicate=0-9+slurm_nnodes=1+slurm_ntasks=2+subject=inlet_outlet+view=summary+ext=.csv <==
IndependentVariable,DependentVariable,DependentVariableSlug,CpusPerNode,NumSimelsPerCpu,SlopeEstimate,SlopeEstimate95CILowerBound,SlopeEstimate95CIUpperBound,AbsoluteEffectSize,AbsoluteEffectSize95CILowerBound,AbsoluteEffectSize95CIUpperBound,AbsoluteEffectSize95CIWidth,RelativeEffectSize,RelativeEffectSize95CILowerBound,RelativeEffectSize95CIUpperBound,RelativeEffectSize95CIWidth,InterceptEstimate,InterceptEstimate95CILowerBound,InterceptEstimate95CIUpperBound,R2,p,Significant,SignificantEffectSign,n,Filter,NumProcesses,NumProcessesPrettyprint,RegressionModel,RegressionModelSlug,Statistic
0 = Multithreading | 1 = Multiprocessing,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,2,1,-440'000,-1e+06,170'000,-440'000,-1e+06,170'000,1.2e+06,-0.98,-2.3,0.37,2.7,450'000,19'000,880'000,0.11,0.15,False,0,20,lambda row: True,1-2,1/2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Multithreading | 1 = Multiprocessing,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,2,1,-450'000,-1.1e+06,160'000,-450'000,-1.1e+06,160'000,1.2e+06,-0.98,-2.3,0.35,2.7,450'000,26'000,880'000,0.12,0.14,False,0,20,lambda row: True,1-2,1/2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Multithreading | 1 = Multiprocessing,Latency Simsteps Inlet,latency-simsteps-inlet,2,1,-76,-180,28,-76,-180,28,210,-0.99,-2.3,0.36,2.7,77,3.6,150,0.12,0.14,False,0,20,lambda row: True,1-2,1/2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Multithreading | 1 = Multiprocessing,Latency Simsteps Outlet,latency-simsteps-outlet,2,1,-77,-180,27,-77,-180,27,210,-0.99,-2.3,0.34,2.7,78,4.7,150,0.12,0.14,False,0,20,lambda row: True,1-2,1/2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Multithreading | 1 = Multiprocessing,Delivery Failure Rate,delivery-failure-rate,2,1,0.38,0.33,0.44,0.38,0.33,0.44,0.1,-1.4e+06,-1.2e+06,-1.5e+06,-360'000,-2.8e-07,-0.036,0.036,0.93,6e-12,True,+,20,lambda row: True,1-2,1/2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Multithreading | 1 = Multiprocessing,Delivery Clumpiness,delivery-clumpiness,2,1,-0.53,-0.62,-0.44,-0.53,-0.62,-0.44,0.19,-0.94,-1.1,-0.78,0.33,0.56,0.5,0.63,0.89,5.8e-10,True,-,20,lambda row: True,1-2,1/2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Multithreading | 1 = Multiprocessing,Simstep Period Inlet (ns),simstep-period-inlet-ns,2,1,4'500,4'200,4'700,4'500,4'200,4'700,500,0.97,0.91,1,0.11,4'600,4'400,4'800,0.99,1.5e-18,True,+,20,lambda row: True,1-2,1/2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Multithreading | 1 = Multiprocessing,Simstep Period Outlet (ns),simstep-period-outlet-ns,2,1,4'400,4'100,4'700,4'400,4'100,4'700,610,0.95,0.89,1,0.13,4'600,4'400,4'800,0.98,7.4e-17,True,+,20,lambda row: True,1-2,1/2,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = Multithreading | 1 = Multiprocessing,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,2,1,2'700,-180,5'600,2'700,-180,5'600,5'800,0.51,-0.034,1.1,1.1,5'400,3'300,7'400,nan,0.064,False,0,20,lambda row: True,1-2,1/2,Quantile Regression,quantile-regression,median
0 = Multithreading | 1 = Multiprocessing,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,2,1,2'500,-350,5'400,2'500,-350,5'400,5'800,0.47,-0.064,1,1.1,5'400,3'400,7'400,nan,0.081,False,0,20,lambda row: True,1-2,1/2,Quantile Regression,quantile-regression,median
0 = Multithreading | 1 = Multiprocessing,Latency Simsteps Inlet,latency-simsteps-inlet,2,1,-0.29,-0.69,0.12,-0.29,-0.69,0.12,0.81,-0.25,-0.6,0.1,0.7,1.2,0.88,1.5,nan,0.15,False,0,20,lambda row: True,1-2,1/2,Quantile Regression,quantile-regression,median
0 = Multithreading | 1 = Multiprocessing,Latency Simsteps Outlet,latency-simsteps-outlet,2,1,-0.3,-0.72,0.11,-0.3,-0.72,0.11,0.83,-0.26,-0.62,0.099,0.72,1.2,0.88,1.5,nan,0.14,False,0,20,lambda row: True,1-2,1/2,Quantile Regression,quantile-regression,median
0 = Multithreading | 1 = Multiprocessing,Delivery Failure Rate,delivery-failure-rate,2,1,0.38,0.37,0.38,0.38,0.37,0.38,0.013,inf,inf,inf,nan,-1.2e-07,-0.0048,0.0048,nan,2e-27,True,+,20,lambda row: True,1-2,1/2,Quantile Regression,quantile-regression,median
0 = Multithreading | 1 = Multiprocessing,Delivery Clumpiness,delivery-clumpiness,2,1,-0.53,-0.59,-0.47,-0.53,-0.59,-0.47,0.12,-0.97,-1.1,-0.87,0.22,0.56,0.52,0.6,nan,2.6e-13,True,-,20,lambda row: True,1-2,1/2,Quantile Regression,quantile-regression,median
0 = Multithreading | 1 = Multiprocessing,Simstep Period Inlet (ns),simstep-period-inlet-ns,2,1,4'500,4'000,4'900,4'500,4'000,4'900,860,0.96,0.87,1.1,0.19,4'600,4'300,4'900,nan,2.3e-14,True,+,20,lambda row: True,1-2,1/2,Quantile Regression,quantile-regression,median
0 = Multithreading | 1 = Multiprocessing,Simstep Period Outlet (ns),simstep-period-outlet-ns,2,1,4'400,4'000,4'800,4'400,4'000,4'800,820,0.94,0.86,1,0.18,4'600,4'300,4'900,nan,1.3e-14,True,+,20,lambda row: True,1-2,1/2,Quantile Regression,quantile-regression,median


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=multithreading-vs-multiprocessing/outplots/a=regression_summary+cpus-per-node=2+dependent-variable=delivery-clumpiness+independent-variable=0-multithreading-1-multiprocessing+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                               OLS Regression Results                               
====================================================================================
Dep. Variable:     Q('Delivery Clumpiness')   R-squared:                       0.887
Model:                                  OLS   Adj. R-squared:                  0.881
Method:                       Least Squares   F-statistic:                     141.7
Date:                      Wed, 06 Oct 2021   Prob (F-statistic):           5.76e-10
Time:                              21:47:28   Log-Likelihood:                 18.842
No. Observations:                        20   AIC:                            -33.68
Df Residuals:                            18   BIC:                            -31.69
Df Model:                                 1                                         
Covariance Type:                  nonrobust                                         
=================================================================================================================
                                                    coef    std err          t      P>|t|      [0.025      0.975]
-----------------------------------------------------------------------------------------------------------------
Intercept                                         0.5622      0.031     17.882      0.000       0.496       0.628
Q('0 = Multithreading | 1 = Multiprocessing')    -0.5292      0.044    -11.902      0.000      -0.623      -0.436
==============================================================================
Omnibus:                        5.896   Durbin-Watson:                   1.430
Prob(Omnibus):                  0.052   Jarque-Bera (JB):                4.311
Skew:                           0.448   Prob(JB):                        0.116
Kurtosis:                       5.091   Cond. No.                         2.62
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=multithreading-vs-multiprocessing/outplots/a=regression_summary+cpus-per-node=2+dependent-variable=delivery-clumpiness+independent-variable=0-multithreading-1-multiprocessing+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                            QuantReg Regression Results                             
====================================================================================
Dep. Variable:     Q('Delivery Clumpiness')   Pseudo R-squared:               0.7666
Model:                             QuantReg   Bandwidth:                     0.05361
Method:                       Least Squares   Sparsity:                       0.1249
Date:                      Wed, 06 Oct 2021   No. Observations:                   20
Time:                              21:47:29   Df Residuals:                       18
                                              Df Model:                            1
=================================================================================================================
                                                    coef    std err          t      P>|t|      [0.025      0.975]
-----------------------------------------------------------------------------------------------------------------
Intercept                                         0.5571      0.020     28.218      0.000       0.516       0.599
Q('0 = Multithreading | 1 = Multiprocessing')    -0.5269      0.028    -18.873      0.000      -0.586      -0.468
=================================================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=multithreading-vs-multiprocessing/outplots/a=regression_summary+cpus-per-node=2+dependent-variable=delivery-failure-rate+independent-variable=0-multithreading-1-multiprocessing+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                OLS Regression Results                                
======================================================================================
Dep. Variable:     Q('Delivery Failure Rate')   R-squared:                       0.932
Model:                                    OLS   Adj. R-squared:                  0.928
Method:                         Least Squares   F-statistic:                     246.4
Date:                        Wed, 06 Oct 2021   Prob (F-statistic):           6.01e-12
Time:                                21:47:28   Log-Likelihood:                 30.807
No. Observations:                          20   AIC:                            -57.61
Df Residuals:                              18   BIC:                            -55.62
Df Model:                                   1                                         
Covariance Type:                    nonrobust                                         
=================================================================================================================
                                                    coef    std err          t      P>|t|      [0.025      0.975]
-----------------------------------------------------------------------------------------------------------------
Intercept                                     -2.843e-07      0.017  -1.64e-05      1.000      -0.036       0.036
Q('0 = Multithreading | 1 = Multiprocessing')     0.3838      0.024     15.698      0.000       0.332       0.435
==============================================================================
Omnibus:                        9.698   Durbin-Watson:                   2.326
Prob(Omnibus):                  0.008   Jarque-Bera (JB):               12.079
Skew:                           0.563   Prob(JB):                      0.00238
Kurtosis:                       6.637   Cond. No.                         2.62
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=multithreading-vs-multiprocessing/outplots/a=regression_summary+cpus-per-node=2+dependent-variable=delivery-failure-rate+independent-variable=0-multithreading-1-multiprocessing+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                             QuantReg Regression Results                              
======================================================================================
Dep. Variable:     Q('Delivery Failure Rate')   Pseudo R-squared:               0.7931
Model:                               QuantReg   Bandwidth:                    0.005917
Method:                         Least Squares   Sparsity:                      0.01436
Date:                        Wed, 06 Oct 2021   No. Observations:                   20
Time:                                21:47:29   Df Residuals:                       18
                                                Df Model:                            1
=================================================================================================================
                                                    coef    std err          t      P>|t|      [0.025      0.975]
-----------------------------------------------------------------------------------------------------------------
Intercept                                     -1.179e-07      0.002  -5.19e-05      1.000      -0.005       0.005
Q('0 = Multithreading | 1 = Multiprocessing')     0.3774      0.003    117.505      0.000       0.371       0.384
=================================================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=multithreading-vs-multiprocessing/outplots/a=regression_summary+cpus-per-node=2+dependent-variable=latency-simsteps-inlet+independent-variable=0-multithreading-1-multiprocessing+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                 OLS Regression Results                                
=======================================================================================
Dep. Variable:     Q('Latency Simsteps Inlet')   R-squared:                       0.116
Model:                                     OLS   Adj. R-squared:                  0.067
Method:                          Least Squares   F-statistic:                     2.368
Date:                         Wed, 06 Oct 2021   Prob (F-statistic):              0.141
Time:                                 21:47:28   Log-Likelihood:                -121.42
No. Observations:                           20   AIC:                             246.8
Df Residuals:                               18   BIC:                             248.8
Df Model:                                    1                                         
Covariance Type:                     nonrobust                                         
=================================================================================================================
                                                    coef    std err          t      P>|t|      [0.025      0.975]
-----------------------------------------------------------------------------------------------------------------
Intercept                                        76.9913     34.940      2.204      0.041       3.585     150.397
Q('0 = Multithreading | 1 = Multiprocessing')   -76.0411     49.412     -1.539      0.141    -179.853      27.771
==============================================================================
Omnibus:                       21.520   Durbin-Watson:                   1.699
Prob(Omnibus):                  0.000   Jarque-Bera (JB):               25.267
Skew:                           2.121   Prob(JB):                     3.26e-06
Kurtosis:                       6.510   Cond. No.                         2.62
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=multithreading-vs-multiprocessing/outplots/a=regression_summary+cpus-per-node=2+dependent-variable=latency-simsteps-inlet+independent-variable=0-multithreading-1-multiprocessing+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                              QuantReg Regression Results                              
=======================================================================================
Dep. Variable:     Q('Latency Simsteps Inlet')   Pseudo R-squared:               0.1456
Model:                                QuantReg   Bandwidth:                      0.4473
Method:                          Least Squares   Sparsity:                       0.8640
Date:                         Wed, 06 Oct 2021   No. Observations:                   20
Time:                                 21:47:29   Df Residuals:                       18
                                                 Df Model:                            1
=================================================================================================================
                                                    coef    std err          t      P>|t|      [0.025      0.975]
-----------------------------------------------------------------------------------------------------------------
Intercept                                         1.1663      0.137      8.538      0.000       0.879       1.453
Q('0 = Multithreading | 1 = Multiprocessing')    -0.2876      0.193     -1.489      0.154      -0.693       0.118
=================================================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=multithreading-vs-multiprocessing/outplots/a=regression_summary+cpus-per-node=2+dependent-variable=latency-simsteps-outlet+independent-variable=0-multithreading-1-multiprocessing+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                 OLS Regression Results                                 
========================================================================================
Dep. Variable:     Q('Latency Simsteps Outlet')   R-squared:                       0.119
Model:                                      OLS   Adj. R-squared:                  0.070
Method:                           Least Squares   F-statistic:                     2.441
Date:                          Wed, 06 Oct 2021   Prob (F-statistic):              0.136
Time:                                  21:47:28   Log-Likelihood:                -121.38
No. Observations:                            20   AIC:                             246.8
Df Residuals:                                18   BIC:                             248.8
Df Model:                                     1                                         
Covariance Type:                      nonrobust                                         
=================================================================================================================
                                                    coef    std err          t      P>|t|      [0.025      0.975]
-----------------------------------------------------------------------------------------------------------------
Intercept                                        77.9753     34.865      2.237      0.038       4.728     151.223
Q('0 = Multithreading | 1 = Multiprocessing')   -77.0353     49.306     -1.562      0.136    -180.623      26.553
==============================================================================
Omnibus:                       21.460   Durbin-Watson:                   1.695
Prob(Omnibus):                  0.000   Jarque-Bera (JB):               25.144
Skew:                           2.117   Prob(JB):                     3.47e-06
Kurtosis:                       6.500   Cond. No.                         2.62
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=multithreading-vs-multiprocessing/outplots/a=regression_summary+cpus-per-node=2+dependent-variable=latency-simsteps-outlet+independent-variable=0-multithreading-1-multiprocessing+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                              QuantReg Regression Results                               
========================================================================================
Dep. Variable:     Q('Latency Simsteps Outlet')   Pseudo R-squared:               0.1526
Model:                                 QuantReg   Bandwidth:                      0.4627
Method:                           Least Squares   Sparsity:                       0.8874
Date:                          Wed, 06 Oct 2021   No. Observations:                   20
Time:                                  21:47:29   Df Residuals:                       18
                                                  Df Model:                            1
=================================================================================================================
                                                    coef    std err          t      P>|t|      [0.025      0.975]
-----------------------------------------------------------------------------------------------------------------
Intercept                                         1.1736      0.140      8.365      0.000       0.879       1.468
Q('0 = Multithreading | 1 = Multiprocessing')    -0.3023      0.198     -1.524      0.145      -0.719       0.115
=================================================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=multithreading-vs-multiprocessing/outplots/a=regression_summary+cpus-per-node=2+dependent-variable=latency-walltime-inlet-ns+independent-variable=0-multithreading-1-multiprocessing+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                   OLS Regression Results                                   
============================================================================================
Dep. Variable:     Q('Latency Walltime Inlet (ns)')   R-squared:                       0.114
Model:                                          OLS   Adj. R-squared:                  0.065
Method:                               Least Squares   F-statistic:                     2.317
Date:                              Wed, 06 Oct 2021   Prob (F-statistic):              0.145
Time:                                      21:47:28   Log-Likelihood:                -294.89
No. Observations:                                20   AIC:                             593.8
Df Residuals:                                    18   BIC:                             595.8
Df Model:                                         1                                         
Covariance Type:                          nonrobust                                         
=================================================================================================================
                                                    coef    std err          t      P>|t|      [0.025      0.975]
-----------------------------------------------------------------------------------------------------------------
Intercept                                      4.482e+05   2.04e+05      2.195      0.042    1.92e+04    8.77e+05
Q('0 = Multithreading | 1 = Multiprocessing') -4.395e+05   2.89e+05     -1.522      0.145   -1.05e+06    1.67e+05
==============================================================================
Omnibus:                       21.520   Durbin-Watson:                   1.698
Prob(Omnibus):                  0.000   Jarque-Bera (JB):               25.266
Skew:                           2.121   Prob(JB):                     3.26e-06
Kurtosis:                       6.510   Cond. No.                         2.62
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=multithreading-vs-multiprocessing/outplots/a=regression_summary+cpus-per-node=2+dependent-variable=latency-walltime-inlet-ns+independent-variable=0-multithreading-1-multiprocessing+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                                QuantReg Regression Results                                 
============================================================================================
Dep. Variable:     Q('Latency Walltime Inlet (ns)')   Pseudo R-squared:               0.1528
Model:                                     QuantReg   Bandwidth:                       3289.
Method:                               Least Squares   Sparsity:                        6190.
Date:                              Wed, 06 Oct 2021   No. Observations:                   20
Time:                                      21:47:29   Df Residuals:                       18
                                                      Df Model:                            1
=================================================================================================================
                                                    coef    std err          t      P>|t|      [0.025      0.975]
-----------------------------------------------------------------------------------------------------------------
Intercept                                      5358.8546    978.736      5.475      0.000    3302.606    7415.103
Q('0 = Multithreading | 1 = Multiprocessing')  2726.2577   1384.142      1.970      0.064    -181.717    5634.232
=================================================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=multithreading-vs-multiprocessing/outplots/a=regression_summary+cpus-per-node=2+dependent-variable=latency-walltime-outlet-ns+independent-variable=0-multithreading-1-multiprocessing+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                    OLS Regression Results                                   
=============================================================================================
Dep. Variable:     Q('Latency Walltime Outlet (ns)')   R-squared:                       0.117
Model:                                           OLS   Adj. R-squared:                  0.068
Method:                                Least Squares   F-statistic:                     2.389
Date:                               Wed, 06 Oct 2021   Prob (F-statistic):              0.140
Time:                                       21:47:28   Log-Likelihood:                -294.84
No. Observations:                                 20   AIC:                             593.7
Df Residuals:                                     18   BIC:                             595.7
Df Model:                                          1                                         
Covariance Type:                           nonrobust                                         
=================================================================================================================
                                                    coef    std err          t      P>|t|      [0.025      0.975]
-----------------------------------------------------------------------------------------------------------------
Intercept                                      4.538e+05   2.04e+05      2.228      0.039    2.58e+04    8.82e+05
Q('0 = Multithreading | 1 = Multiprocessing') -4.454e+05   2.88e+05     -1.546      0.140   -1.05e+06     1.6e+05
==============================================================================
Omnibus:                       21.460   Durbin-Watson:                   1.695
Prob(Omnibus):                  0.000   Jarque-Bera (JB):               25.144
Skew:                           2.117   Prob(JB):                     3.47e-06
Kurtosis:                       6.500   Cond. No.                         2.62
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=multithreading-vs-multiprocessing/outplots/a=regression_summary+cpus-per-node=2+dependent-variable=latency-walltime-outlet-ns+independent-variable=0-multithreading-1-multiprocessing+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                                 QuantReg Regression Results                                 
=============================================================================================
Dep. Variable:     Q('Latency Walltime Outlet (ns)')   Pseudo R-squared:               0.1436
Model:                                      QuantReg   Bandwidth:                       3211.
Method:                                Least Squares   Sparsity:                        6120.
Date:                               Wed, 06 Oct 2021   No. Observations:                   20
Time:                                       21:47:29   Df Residuals:                       18
                                                       Df Model:                            1
=================================================================================================================
                                                    coef    std err          t      P>|t|      [0.025      0.975]
-----------------------------------------------------------------------------------------------------------------
Intercept                                      5401.7085    967.662      5.582      0.000    3368.725    7434.692
Q('0 = Multithreading | 1 = Multiprocessing')  2529.9738   1368.481      1.849      0.081    -345.099    5405.046
=================================================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=multithreading-vs-multiprocessing/outplots/a=regression_summary+cpus-per-node=2+dependent-variable=simstep-period-inlet-ns+independent-variable=0-multithreading-1-multiprocessing+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                  OLS Regression Results                                  
==========================================================================================
Dep. Variable:     Q('Simstep Period Inlet (ns)')   R-squared:                       0.987
Model:                                        OLS   Adj. R-squared:                  0.987
Method:                             Least Squares   F-statistic:                     1408.
Date:                            Wed, 06 Oct 2021   Prob (F-statistic):           1.52e-18
Time:                                    21:47:29   Log-Likelihood:                -139.02
No. Observations:                              20   AIC:                             282.0
Df Residuals:                                  18   BIC:                             284.0
Df Model:                                       1                                         
Covariance Type:                        nonrobust                                         
=================================================================================================================
                                                    coef    std err          t      P>|t|      [0.025      0.975]
-----------------------------------------------------------------------------------------------------------------
Intercept                                      4618.1953     84.231     54.828      0.000    4441.232    4795.158
Q('0 = Multithreading | 1 = Multiprocessing')  4469.6227    119.121     37.522      0.000    4219.359    4719.886
==============================================================================
Omnibus:                        0.649   Durbin-Watson:                   1.631
Prob(Omnibus):                  0.723   Jarque-Bera (JB):                0.292
Skew:                          -0.291   Prob(JB):                        0.864
Kurtosis:                       2.895   Cond. No.                         2.62
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=multithreading-vs-multiprocessing/outplots/a=regression_summary+cpus-per-node=2+dependent-variable=simstep-period-inlet-ns+independent-variable=0-multithreading-1-multiprocessing+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                               QuantReg Regression Results                                
==========================================================================================
Dep. Variable:     Q('Simstep Period Inlet (ns)')   Pseudo R-squared:               0.9095
Model:                                   QuantReg   Bandwidth:                       527.6
Method:                             Least Squares   Sparsity:                        919.1
Date:                            Wed, 06 Oct 2021   No. Observations:                   20
Time:                                    21:47:29   Df Residuals:                       18
                                                    Df Model:                            1
=================================================================================================================
                                                    coef    std err          t      P>|t|      [0.025      0.975]
-----------------------------------------------------------------------------------------------------------------
Intercept                                      4630.7493    145.318     31.866      0.000    4325.447    4936.051
Q('0 = Multithreading | 1 = Multiprocessing')  4462.6492    205.511     21.715      0.000    4030.887    4894.411
=================================================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=multithreading-vs-multiprocessing/outplots/a=regression_summary+cpus-per-node=2+dependent-variable=simstep-period-outlet-ns+independent-variable=0-multithreading-1-multiprocessing+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                   OLS Regression Results                                  
===========================================================================================
Dep. Variable:     Q('Simstep Period Outlet (ns)')   R-squared:                       0.981
Model:                                         OLS   Adj. R-squared:                  0.979
Method:                              Least Squares   F-statistic:                     907.5
Date:                             Wed, 06 Oct 2021   Prob (F-statistic):           7.45e-17
Time:                                     21:47:29   Log-Likelihood:                -143.00
No. Observations:                               20   AIC:                             290.0
Df Residuals:                                   18   BIC:                             292.0
Df Model:                                        1                                         
Covariance Type:                         nonrobust                                         
=================================================================================================================
                                                    coef    std err          t      P>|t|      [0.025      0.975]
-----------------------------------------------------------------------------------------------------------------
Intercept                                      4598.0750    102.781     44.736      0.000    4382.139    4814.011
Q('0 = Multithreading | 1 = Multiprocessing')  4378.8755    145.355     30.125      0.000    4073.496    4684.255
==============================================================================
Omnibus:                        3.752   Durbin-Watson:                   1.748
Prob(Omnibus):                  0.153   Jarque-Bera (JB):                2.279
Skew:                          -0.819   Prob(JB):                        0.320
Kurtosis:                       3.225   Cond. No.                         2.62
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=multithreading-vs-multiprocessing/outplots/a=regression_summary+cpus-per-node=2+dependent-variable=simstep-period-outlet-ns+independent-variable=0-multithreading-1-multiprocessing+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                                QuantReg Regression Results                                
===========================================================================================
Dep. Variable:     Q('Simstep Period Outlet (ns)')   Pseudo R-squared:               0.9104
Model:                                    QuantReg   Bandwidth:                       493.1
Method:                              Least Squares   Sparsity:                        871.6
Date:                             Wed, 06 Oct 2021   No. Observations:                   20
Time:                                     21:47:29   Df Residuals:                       18
                                                     Df Model:                            1
=================================================================================================================
                                                    coef    std err          t      P>|t|      [0.025      0.975]
-----------------------------------------------------------------------------------------------------------------
Intercept                                      4637.3486    137.815     33.649      0.000    4347.811    4926.887
Q('0 = Multithreading | 1 = Multiprocessing')  4375.1839    194.899     22.448      0.000    3965.715    4784.652
=================================================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=delivery-clumpiness+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                               OLS Regression Results                               
====================================================================================
Dep. Variable:     Q('Delivery Clumpiness')   R-squared:                       0.201
Model:                                  OLS   Adj. R-squared:                  0.156
Method:                       Least Squares   F-statistic:                     4.524
Date:                      Wed, 06 Oct 2021   Prob (F-statistic):             0.0475
Time:                              21:51:52   Log-Likelihood:                 53.761
No. Observations:                        20   AIC:                            -103.5
Df Residuals:                            18   BIC:                            -101.5
Df Model:                                 1                                         
Covariance Type:                  nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                  0.7985      0.027     29.112      0.000       0.741       0.856
Q('Log Num Processes')    -0.0165      0.008     -2.127      0.048      -0.033      -0.000
==============================================================================
Omnibus:                        5.222   Durbin-Watson:                   2.023
Prob(Omnibus):                  0.073   Jarque-Bera (JB):                2.932
Skew:                           0.809   Prob(JB):                        0.231
Kurtosis:                       3.947   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=delivery-clumpiness+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                            QuantReg Regression Results                             
====================================================================================
Dep. Variable:     Q('Delivery Clumpiness')   Pseudo R-squared:               0.2125
Model:                             QuantReg   Bandwidth:                     0.02910
Method:                       Least Squares   Sparsity:                      0.05437
Date:                      Wed, 06 Oct 2021   No. Observations:                   20
Time:                              21:51:53   Df Residuals:                       18
                                              Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                  0.8009      0.043     18.631      0.000       0.711       0.891
Q('Log Num Processes')    -0.0170      0.012     -1.398      0.179      -0.043       0.009
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=delivery-clumpiness+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=ordinary-least-squares-regression+ext=.txt <==
                               OLS Regression Results                               
====================================================================================
Dep. Variable:     Q('Delivery Clumpiness')   R-squared:                       0.163
Model:                                  OLS   Adj. R-squared:                  0.116
Method:                       Least Squares   F-statistic:                     3.498
Date:                      Wed, 06 Oct 2021   Prob (F-statistic):             0.0778
Time:                              21:51:52   Log-Likelihood:                 43.240
No. Observations:                        20   AIC:                            -82.48
Df Residuals:                            18   BIC:                            -80.49
Df Model:                                 1                                         
Covariance Type:                  nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                  0.4154      0.046      8.949      0.000       0.318       0.513
Q('Log Num Processes')    -0.0246      0.013     -1.870      0.078      -0.052       0.003
==============================================================================
Omnibus:                        1.737   Durbin-Watson:                   2.191
Prob(Omnibus):                  0.420   Jarque-Bera (JB):                0.432
Skew:                           0.135   Prob(JB):                        0.806
Kurtosis:                       3.667   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=delivery-clumpiness+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=quantile-regression+ext=.txt <==
                            QuantReg Regression Results                             
====================================================================================
Dep. Variable:     Q('Delivery Clumpiness')   Pseudo R-squared:              0.08888
Model:                             QuantReg   Bandwidth:                     0.05507
Method:                       Least Squares   Sparsity:                       0.1012
Date:                      Wed, 06 Oct 2021   No. Observations:                   20
Time:                              21:51:53   Df Residuals:                       18
                                              Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                  0.4115      0.080      5.144      0.000       0.243       0.580
Q('Log Num Processes')    -0.0240      0.023     -1.062      0.302      -0.072       0.024
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=delivery-failure-rate+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                OLS Regression Results                                
======================================================================================
Dep. Variable:     Q('Delivery Failure Rate')   R-squared:                         nan
Model:                                    OLS   Adj. R-squared:                    nan
Method:                         Least Squares   F-statistic:                       nan
Date:                        Wed, 06 Oct 2021   Prob (F-statistic):                nan
Time:                                21:51:52   Log-Likelihood:                    inf
No. Observations:                          20   AIC:                              -inf
Df Residuals:                              18   BIC:                              -inf
Df Model:                                   1                                         
Covariance Type:                    nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                       0          0        nan        nan           0           0
Q('Log Num Processes')          0          0        nan        nan           0           0
==============================================================================
Omnibus:                      466.626   Durbin-Watson:                     nan
Prob(Omnibus):                  0.000   Jarque-Bera (JB):                7.500
Skew:                           0.000   Prob(JB):                       0.0235
Kurtosis:                       0.000   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=delivery-failure-rate+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                             QuantReg Regression Results                              
======================================================================================
Dep. Variable:     Q('Delivery Failure Rate')   Pseudo R-squared:                  nan
Model:                               QuantReg   Bandwidth:                       0.000
Method:                         Least Squares   Sparsity:                          nan
Date:                        Wed, 06 Oct 2021   No. Observations:                   20
Time:                                21:51:53   Df Residuals:                       18
                                                Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                       0        nan        nan        nan         nan         nan
Q('Log Num Processes')          0        nan        nan        nan         nan         nan
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=delivery-failure-rate+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                OLS Regression Results                                
======================================================================================
Dep. Variable:     Q('Delivery Failure Rate')   R-squared:                       0.959
Model:                                    OLS   Adj. R-squared:                  0.956
Method:                         Least Squares   F-statistic:                     417.1
Date:                        Wed, 06 Oct 2021   Prob (F-statistic):           6.71e-14
Time:                                21:51:52   Log-Likelihood:                 133.48
No. Observations:                          20   AIC:                            -263.0
Df Residuals:                              18   BIC:                            -261.0
Df Model:                                   1                                         
Covariance Type:                    nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                 -0.0089      0.001    -17.543      0.000      -0.010      -0.008
Q('Log Num Processes')     0.0029      0.000     20.423      0.000       0.003       0.003
==============================================================================
Omnibus:                        0.218   Durbin-Watson:                   1.707
Prob(Omnibus):                  0.897   Jarque-Bera (JB):                0.248
Skew:                          -0.202   Prob(JB):                        0.884
Kurtosis:                       2.634   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=delivery-failure-rate+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=quantile-regression+ext=.txt <==
                             QuantReg Regression Results                              
======================================================================================
Dep. Variable:     Q('Delivery Failure Rate')   Pseudo R-squared:                  nan
Model:                               QuantReg   Bandwidth:                       0.000
Method:                         Least Squares   Sparsity:                          nan
Date:                        Wed, 06 Oct 2021   No. Observations:                   20
Time:                                21:51:53   Df Residuals:                       18
                                                Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                       0        nan        nan        nan         nan         nan
Q('Log Num Processes')          0        nan        nan        nan         nan         nan
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-simsteps-inlet+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                 OLS Regression Results                                
=======================================================================================
Dep. Variable:     Q('Latency Simsteps Inlet')   R-squared:                       0.010
Model:                                     OLS   Adj. R-squared:                 -0.045
Method:                          Least Squares   F-statistic:                    0.1840
Date:                         Wed, 06 Oct 2021   Prob (F-statistic):              0.673
Time:                                 21:51:52   Log-Likelihood:                -12.214
No. Observations:                           20   AIC:                             28.43
Df Residuals:                               18   BIC:                             30.42
Df Model:                                    1                                         
Covariance Type:                     nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                  6.4587      0.743      8.696      0.000       4.898       8.019
Q('Log Num Processes')    -0.0901      0.210     -0.429      0.673      -0.531       0.351
==============================================================================
Omnibus:                       17.115   Durbin-Watson:                   2.175
Prob(Omnibus):                  0.000   Jarque-Bera (JB):               18.098
Skew:                           1.669   Prob(JB):                     0.000117
Kurtosis:                       6.252   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-simsteps-inlet+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                              QuantReg Regression Results                              
=======================================================================================
Dep. Variable:     Q('Latency Simsteps Inlet')   Pseudo R-squared:               0.1772
Model:                                QuantReg   Bandwidth:                      0.4886
Method:                          Least Squares   Sparsity:                       0.9710
Date:                         Wed, 06 Oct 2021   No. Observations:                   20
Time:                                 21:51:53   Df Residuals:                       18
                                                 Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                  7.0557      0.768      9.191      0.000       5.443       8.668
Q('Log Num Processes')    -0.3921      0.217     -1.806      0.088      -0.848       0.064
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-simsteps-inlet+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                 OLS Regression Results                                
=======================================================================================
Dep. Variable:     Q('Latency Simsteps Inlet')   R-squared:                       0.620
Model:                                     OLS   Adj. R-squared:                  0.599
Method:                          Least Squares   F-statistic:                     29.34
Date:                         Wed, 06 Oct 2021   Prob (F-statistic):           3.80e-05
Time:                                 21:51:52   Log-Likelihood:                -44.604
No. Observations:                           20   AIC:                             93.21
Df Residuals:                               18   BIC:                             95.20
Df Model:                                    1                                         
Covariance Type:                     nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                -16.0448      3.751     -4.277      0.000     -23.926      -8.164
Q('Log Num Processes')     5.7471      1.061      5.416      0.000       3.518       7.976
==============================================================================
Omnibus:                        4.342   Durbin-Watson:                   2.503
Prob(Omnibus):                  0.114   Jarque-Bera (JB):                2.335
Skew:                           0.762   Prob(JB):                        0.311
Kurtosis:                       3.691   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-simsteps-inlet+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=quantile-regression+ext=.txt <==
                              QuantReg Regression Results                              
=======================================================================================
Dep. Variable:     Q('Latency Simsteps Inlet')   Pseudo R-squared:                0.000
Model:                                QuantReg   Bandwidth:                     0.06577
Method:                          Least Squares   Sparsity:                       0.1278
Date:                         Wed, 06 Oct 2021   No. Observations:                   20
Time:                                 21:51:53   Df Residuals:                       18
                                                 Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                  1.1670      0.101     11.547      0.000       0.955       1.379
Q('Log Num Processes')    -0.0032      0.029     -0.113      0.912      -0.063       0.057
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-simsteps-outlet+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                 OLS Regression Results                                 
========================================================================================
Dep. Variable:     Q('Latency Simsteps Outlet')   R-squared:                       0.011
Model:                                      OLS   Adj. R-squared:                 -0.043
Method:                           Least Squares   F-statistic:                    0.2093
Date:                          Wed, 06 Oct 2021   Prob (F-statistic):              0.653
Time:                                  21:51:52   Log-Likelihood:                -12.859
No. Observations:                            20   AIC:                             29.72
Df Residuals:                                18   BIC:                             31.71
Df Model:                                     1                                         
Covariance Type:                      nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                  6.6071      0.767      8.613      0.000       4.995       8.219
Q('Log Num Processes')    -0.0993      0.217     -0.458      0.653      -0.555       0.357
==============================================================================
Omnibus:                       16.909   Durbin-Watson:                   2.215
Prob(Omnibus):                  0.000   Jarque-Bera (JB):               17.498
Skew:                           1.675   Prob(JB):                     0.000159
Kurtosis:                       6.126   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-simsteps-outlet+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                              QuantReg Regression Results                               
========================================================================================
Dep. Variable:     Q('Latency Simsteps Outlet')   Pseudo R-squared:               0.2008
Model:                                 QuantReg   Bandwidth:                      0.5260
Method:                           Least Squares   Sparsity:                        1.049
Date:                          Wed, 06 Oct 2021   No. Observations:                   20
Time:                                  21:51:53   Df Residuals:                       18
                                                  Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                  6.8753      0.829      8.290      0.000       5.133       8.618
Q('Log Num Processes')    -0.3167      0.235     -1.350      0.194      -0.810       0.176
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-simsteps-outlet+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                 OLS Regression Results                                 
========================================================================================
Dep. Variable:     Q('Latency Simsteps Outlet')   R-squared:                       0.620
Model:                                      OLS   Adj. R-squared:                  0.599
Method:                           Least Squares   F-statistic:                     29.36
Date:                          Wed, 06 Oct 2021   Prob (F-statistic):           3.79e-05
Time:                                  21:51:52   Log-Likelihood:                -44.783
No. Observations:                            20   AIC:                             93.57
Df Residuals:                                18   BIC:                             95.56
Df Model:                                     1                                         
Covariance Type:                      nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                -16.1737      3.785     -4.273      0.000     -24.126      -8.222
Q('Log Num Processes')     5.8007      1.071      5.418      0.000       3.552       8.050
==============================================================================
Omnibus:                        4.439   Durbin-Watson:                   2.524
Prob(Omnibus):                  0.109   Jarque-Bera (JB):                2.411
Skew:                           0.777   Prob(JB):                        0.299
Kurtosis:                       3.694   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-simsteps-outlet+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=quantile-regression+ext=.txt <==
                              QuantReg Regression Results                               
========================================================================================
Dep. Variable:     Q('Latency Simsteps Outlet')   Pseudo R-squared:                0.000
Model:                                 QuantReg   Bandwidth:                     0.06103
Method:                           Least Squares   Sparsity:                       0.1267
Date:                          Wed, 06 Oct 2021   No. Observations:                   20
Time:                                  21:51:53   Df Residuals:                       18
                                                  Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                  1.1915      0.100     11.892      0.000       0.981       1.402
Q('Log Num Processes')    -0.0014      0.028     -0.049      0.962      -0.061       0.058
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-walltime-inlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                   OLS Regression Results                                   
============================================================================================
Dep. Variable:     Q('Latency Walltime Inlet (ns)')   R-squared:                       0.185
Model:                                          OLS   Adj. R-squared:                  0.140
Method:                               Least Squares   F-statistic:                     4.091
Date:                              Wed, 06 Oct 2021   Prob (F-statistic):             0.0582
Time:                                      21:51:52   Log-Likelihood:                -232.36
No. Observations:                                20   AIC:                             468.7
Df Residuals:                                    18   BIC:                             470.7
Df Model:                                         1                                         
Covariance Type:                          nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               4.221e+05   4.48e+04      9.423      0.000    3.28e+05    5.16e+05
Q('Log Num Processes')  2.563e+04   1.27e+04      2.023      0.058    -993.153    5.22e+04
==============================================================================
Omnibus:                       14.281   Durbin-Watson:                   2.419
Prob(Omnibus):                  0.001   Jarque-Bera (JB):               12.702
Skew:                           1.568   Prob(JB):                      0.00175
Kurtosis:                       5.325   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-walltime-inlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                                QuantReg Regression Results                                 
============================================================================================
Dep. Variable:     Q('Latency Walltime Inlet (ns)')   Pseudo R-squared:             0.003558
Model:                                     QuantReg   Bandwidth:                   3.815e+04
Method:                               Least Squares   Sparsity:                    6.453e+04
Date:                              Wed, 06 Oct 2021   No. Observations:                   20
Time:                                      21:51:52   Df Residuals:                       18
                                                      Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               4.672e+05    5.1e+04      9.158      0.000     3.6e+05    5.74e+05
Q('Log Num Processes')  2942.4983   1.44e+04      0.204      0.841   -2.74e+04    3.33e+04
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-walltime-inlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                   OLS Regression Results                                   
============================================================================================
Dep. Variable:     Q('Latency Walltime Inlet (ns)')   R-squared:                       0.619
Model:                                          OLS   Adj. R-squared:                  0.598
Method:                               Least Squares   F-statistic:                     29.26
Date:                              Wed, 06 Oct 2021   Prob (F-statistic):           3.86e-05
Time:                                      21:51:52   Log-Likelihood:                -333.25
No. Observations:                                20   AIC:                             670.5
Df Residuals:                                    18   BIC:                             672.5
Df Model:                                         1                                         
Covariance Type:                          nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept              -2.943e+07   6.95e+06     -4.233      0.000    -4.4e+07   -1.48e+07
Q('Log Num Processes')  1.064e+07   1.97e+06      5.409      0.000    6.51e+06    1.48e+07
==============================================================================
Omnibus:                        4.072   Durbin-Watson:                   2.519
Prob(Omnibus):                  0.131   Jarque-Bera (JB):                2.162
Skew:                           0.742   Prob(JB):                        0.339
Kurtosis:                       3.624   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-walltime-inlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=quantile-regression+ext=.txt <==
                                QuantReg Regression Results                                 
============================================================================================
Dep. Variable:     Q('Latency Walltime Inlet (ns)')   Pseudo R-squared:              0.07290
Model:                                     QuantReg   Bandwidth:                   1.362e+05
Method:                               Least Squares   Sparsity:                    2.800e+05
Date:                              Wed, 06 Oct 2021   No. Observations:                   20
Time:                                      21:51:53   Df Residuals:                       18
                                                      Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               2.696e+06   2.21e+05     12.181      0.000    2.23e+06    3.16e+06
Q('Log Num Processes') -9.612e+04   6.26e+04     -1.535      0.142   -2.28e+05    3.54e+04
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-walltime-outlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                    OLS Regression Results                                   
=============================================================================================
Dep. Variable:     Q('Latency Walltime Outlet (ns)')   R-squared:                       0.180
Model:                                           OLS   Adj. R-squared:                  0.134
Method:                                Least Squares   F-statistic:                     3.950
Date:                               Wed, 06 Oct 2021   Prob (F-statistic):             0.0623
Time:                                       21:51:52   Log-Likelihood:                -232.82
No. Observations:                                 20   AIC:                             469.6
Df Residuals:                                     18   BIC:                             471.6
Df Model:                                          1                                         
Covariance Type:                           nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               4.249e+05   4.58e+04      9.269      0.000    3.29e+05    5.21e+05
Q('Log Num Processes')  2.577e+04    1.3e+04      1.988      0.062   -1469.877     5.3e+04
==============================================================================
Omnibus:                       14.264   Durbin-Watson:                   2.430
Prob(Omnibus):                  0.001   Jarque-Bera (JB):               12.663
Skew:                           1.570   Prob(JB):                      0.00178
Kurtosis:                       5.310   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-walltime-outlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                                 QuantReg Regression Results                                 
=============================================================================================
Dep. Variable:     Q('Latency Walltime Outlet (ns)')   Pseudo R-squared:              0.01295
Model:                                      QuantReg   Bandwidth:                   3.693e+04
Method:                                Least Squares   Sparsity:                    6.293e+04
Date:                               Wed, 06 Oct 2021   No. Observations:                   20
Time:                                       21:51:53   Df Residuals:                       18
                                                       Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               4.679e+05   4.98e+04      9.403      0.000    3.63e+05    5.72e+05
Q('Log Num Processes')  3098.0727   1.41e+04      0.220      0.828   -2.65e+04    3.27e+04
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-walltime-outlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                    OLS Regression Results                                   
=============================================================================================
Dep. Variable:     Q('Latency Walltime Outlet (ns)')   R-squared:                       0.618
Model:                                           OLS   Adj. R-squared:                  0.596
Method:                                Least Squares   F-statistic:                     29.07
Date:                               Wed, 06 Oct 2021   Prob (F-statistic):           4.01e-05
Time:                                       21:51:52   Log-Likelihood:                -333.28
No. Observations:                                 20   AIC:                             670.6
Df Residuals:                                     18   BIC:                             672.5
Df Model:                                          1                                         
Covariance Type:                           nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept              -2.935e+07   6.96e+06     -4.216      0.001    -4.4e+07   -1.47e+07
Q('Log Num Processes')  1.062e+07   1.97e+06      5.392      0.000    6.48e+06    1.48e+07
==============================================================================
Omnibus:                        4.165   Durbin-Watson:                   2.508
Prob(Omnibus):                  0.125   Jarque-Bera (JB):                2.221
Skew:                           0.749   Prob(JB):                        0.329
Kurtosis:                       3.648   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-walltime-outlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=quantile-regression+ext=.txt <==
                                 QuantReg Regression Results                                 
=============================================================================================
Dep. Variable:     Q('Latency Walltime Outlet (ns)')   Pseudo R-squared:              0.06116
Model:                                      QuantReg   Bandwidth:                   1.505e+05
Method:                                Least Squares   Sparsity:                    2.995e+05
Date:                               Wed, 06 Oct 2021   No. Observations:                   20
Time:                                       21:51:53   Df Residuals:                       18
                                                       Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               2.736e+06   2.37e+05     11.556      0.000    2.24e+06    3.23e+06
Q('Log Num Processes') -1.026e+05    6.7e+04     -1.532      0.143   -2.43e+05    3.81e+04
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=simstep-period-inlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                  OLS Regression Results                                  
==========================================================================================
Dep. Variable:     Q('Simstep Period Inlet (ns)')   R-squared:                       0.675
Model:                                        OLS   Adj. R-squared:                  0.657
Method:                             Least Squares   F-statistic:                     37.45
Date:                            Wed, 06 Oct 2021   Prob (F-statistic):           8.83e-06
Time:                                    21:51:52   Log-Likelihood:                -179.85
No. Observations:                              20   AIC:                             363.7
Df Residuals:                                  18   BIC:                             365.7
Df Model:                                       1                                         
Covariance Type:                        nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               6.561e+04   3244.030     20.225      0.000    5.88e+04    7.24e+04
Q('Log Num Processes')  5615.2493    917.550      6.120      0.000    3687.548    7542.951
==============================================================================
Omnibus:                        1.826   Durbin-Watson:                   1.493
Prob(Omnibus):                  0.401   Jarque-Bera (JB):                0.515
Skew:                          -0.247   Prob(JB):                        0.773
Kurtosis:                       3.610   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=simstep-period-inlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                               QuantReg Regression Results                                
==========================================================================================
Dep. Variable:     Q('Simstep Period Inlet (ns)')   Pseudo R-squared:               0.5811
Model:                                   QuantReg   Bandwidth:                       3352.
Method:                             Least Squares   Sparsity:                        5680.
Date:                            Wed, 06 Oct 2021   No. Observations:                   20
Time:                                    21:51:53   Df Residuals:                       18
                                                    Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               6.119e+04   4490.776     13.626      0.000    5.18e+04    7.06e+04
Q('Log Num Processes')  6369.9965   1270.183      5.015      0.000    3701.440    9038.553
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=simstep-period-inlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                  OLS Regression Results                                  
==========================================================================================
Dep. Variable:     Q('Simstep Period Inlet (ns)')   R-squared:                       0.913
Model:                                        OLS   Adj. R-squared:                  0.908
Method:                             Least Squares   F-statistic:                     187.8
Date:                            Wed, 06 Oct 2021   Prob (F-statistic):           5.79e-11
Time:                                    21:51:52   Log-Likelihood:                -214.80
No. Observations:                              20   AIC:                             433.6
Df Residuals:                                  18   BIC:                             435.6
Df Model:                                       1                                         
Covariance Type:                        nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               2.291e+06   1.86e+04    123.081      0.000    2.25e+06    2.33e+06
Q('Log Num Processes') -7.215e+04   5264.982    -13.704      0.000   -8.32e+04   -6.11e+04
==============================================================================
Omnibus:                        0.798   Durbin-Watson:                   2.311
Prob(Omnibus):                  0.671   Jarque-Bera (JB):                0.807
Skew:                           0.359   Prob(JB):                        0.668
Kurtosis:                       2.328   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=simstep-period-inlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=quantile-regression+ext=.txt <==
                               QuantReg Regression Results                                
==========================================================================================
Dep. Variable:     Q('Simstep Period Inlet (ns)')   Pseudo R-squared:               0.7893
Model:                                   QuantReg   Bandwidth:                   1.790e+04
Method:                             Least Squares   Sparsity:                    3.450e+04
Date:                            Wed, 06 Oct 2021   No. Observations:                   20
Time:                                    21:51:53   Df Residuals:                       18
                                                    Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               2.299e+06   2.73e+04     84.280      0.000    2.24e+06    2.36e+06
Q('Log Num Processes') -7.876e+04   7715.111    -10.208      0.000    -9.5e+04   -6.25e+04
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=simstep-period-outlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                   OLS Regression Results                                  
===========================================================================================
Dep. Variable:     Q('Simstep Period Outlet (ns)')   R-squared:                       0.683
Model:                                         OLS   Adj. R-squared:                  0.666
Method:                              Least Squares   F-statistic:                     38.81
Date:                             Wed, 06 Oct 2021   Prob (F-statistic):           7.07e-06
Time:                                     21:51:52   Log-Likelihood:                -179.47
No. Observations:                               20   AIC:                             362.9
Df Residuals:                                   18   BIC:                             364.9
Df Model:                                        1                                         
Covariance Type:                         nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               6.459e+04   3182.752     20.293      0.000    5.79e+04    7.13e+04
Q('Log Num Processes')  5607.8887    900.218      6.229      0.000    3716.601    7499.177
==============================================================================
Omnibus:                        1.853   Durbin-Watson:                   1.597
Prob(Omnibus):                  0.396   Jarque-Bera (JB):                0.586
Skew:                          -0.333   Prob(JB):                        0.746
Kurtosis:                       3.510   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=simstep-period-outlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                                QuantReg Regression Results                                
===========================================================================================
Dep. Variable:     Q('Simstep Period Outlet (ns)')   Pseudo R-squared:               0.5936
Model:                                    QuantReg   Bandwidth:                       3030.
Method:                              Least Squares   Sparsity:                        5400.
Date:                             Wed, 06 Oct 2021   No. Observations:                   20
Time:                                     21:51:53   Df Residuals:                       18
                                                     Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               5.963e+04   4268.800     13.968      0.000    5.07e+04    6.86e+04
Q('Log Num Processes')  6497.6542   1207.399      5.382      0.000    3961.003    9034.306
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=simstep-period-outlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                   OLS Regression Results                                  
===========================================================================================
Dep. Variable:     Q('Simstep Period Outlet (ns)')   R-squared:                       0.922
Model:                                         OLS   Adj. R-squared:                  0.917
Method:                              Least Squares   F-statistic:                     211.4
Date:                             Wed, 06 Oct 2021   Prob (F-statistic):           2.17e-11
Time:                                     21:51:52   Log-Likelihood:                -212.78
No. Observations:                               20   AIC:                             429.6
Df Residuals:                                   18   BIC:                             431.5
Df Model:                                        1                                         
Covariance Type:                         nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               2.244e+06   1.68e+04    133.380      0.000    2.21e+06    2.28e+06
Q('Log Num Processes')  -6.92e+04   4759.273    -14.539      0.000   -7.92e+04   -5.92e+04
==============================================================================
Omnibus:                        3.010   Durbin-Watson:                   2.526
Prob(Omnibus):                  0.222   Jarque-Bera (JB):                1.566
Skew:                           0.664   Prob(JB):                        0.457
Kurtosis:                       3.338   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=simstep-period-outlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=quantile-regression+ext=.txt <==
                                QuantReg Regression Results                                
===========================================================================================
Dep. Variable:     Q('Simstep Period Outlet (ns)')   Pseudo R-squared:               0.7644
Model:                                    QuantReg   Bandwidth:                   2.299e+04
Method:                              Least Squares   Sparsity:                    3.939e+04
Date:                             Wed, 06 Oct 2021   No. Observations:                   20
Time:                                     21:51:53   Df Residuals:                       18
                                                     Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               2.248e+06   3.11e+04     72.197      0.000    2.18e+06    2.31e+06
Q('Log Num Processes') -7.503e+04   8807.988     -8.518      0.000   -9.35e+04   -5.65e+04
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=delivery-clumpiness+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                               OLS Regression Results                               
====================================================================================
Dep. Variable:     Q('Delivery Clumpiness')   R-squared:                       0.277
Model:                                  OLS   Adj. R-squared:                  0.237
Method:                       Least Squares   F-statistic:                     6.891
Date:                      Wed, 06 Oct 2021   Prob (F-statistic):             0.0172
Time:                              21:51:52   Log-Likelihood:                 54.494
No. Observations:                        20   AIC:                            -105.0
Df Residuals:                            18   BIC:                            -103.0
Df Model:                                 1                                         
Covariance Type:                  nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                  0.6785      0.026     25.660      0.000       0.623       0.734
Q('Log Num Processes')    -0.0196      0.007     -2.625      0.017      -0.035      -0.004
==============================================================================
Omnibus:                       10.272   Durbin-Watson:                   2.346
Prob(Omnibus):                  0.006   Jarque-Bera (JB):                7.978
Skew:                          -1.146   Prob(JB):                       0.0185
Kurtosis:                       5.077   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=delivery-clumpiness+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                            QuantReg Regression Results                             
====================================================================================
Dep. Variable:     Q('Delivery Clumpiness')   Pseudo R-squared:               0.1505
Model:                             QuantReg   Bandwidth:                     0.02773
Method:                       Least Squares   Sparsity:                      0.04569
Date:                      Wed, 06 Oct 2021   No. Observations:                   20
Time:                              21:51:53   Df Residuals:                       18
                                              Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                  0.6727      0.036     18.623      0.000       0.597       0.749
Q('Log Num Processes')    -0.0144      0.010     -1.409      0.176      -0.036       0.007
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=delivery-clumpiness+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=ordinary-least-squares-regression+ext=.txt <==
                               OLS Regression Results                               
====================================================================================
Dep. Variable:     Q('Delivery Clumpiness')   R-squared:                       0.028
Model:                                  OLS   Adj. R-squared:                 -0.027
Method:                       Least Squares   F-statistic:                    0.5091
Date:                      Wed, 06 Oct 2021   Prob (F-statistic):              0.485
Time:                              21:51:52   Log-Likelihood:                 30.227
No. Observations:                        20   AIC:                            -56.45
Df Residuals:                            18   BIC:                            -54.46
Df Model:                                 1                                         
Covariance Type:                  nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                  0.2619      0.089      2.943      0.009       0.075       0.449
Q('Log Num Processes')     0.0180      0.025      0.714      0.485      -0.035       0.071
==============================================================================
Omnibus:                        1.349   Durbin-Watson:                   2.114
Prob(Omnibus):                  0.510   Jarque-Bera (JB):                0.422
Skew:                          -0.331   Prob(JB):                        0.810
Kurtosis:                       3.260   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=delivery-clumpiness+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=quantile-regression+ext=.txt <==
                            QuantReg Regression Results                             
====================================================================================
Dep. Variable:     Q('Delivery Clumpiness')   Pseudo R-squared:                0.000
Model:                             QuantReg   Bandwidth:                     0.05548
Method:                       Least Squares   Sparsity:                       0.1172
Date:                      Wed, 06 Oct 2021   No. Observations:                   20
Time:                              21:51:53   Df Residuals:                       18
                                              Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                  0.3010      0.093      3.249      0.004       0.106       0.496
Q('Log Num Processes')     0.0147      0.026      0.563      0.581      -0.040       0.070
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=delivery-failure-rate+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                OLS Regression Results                                
======================================================================================
Dep. Variable:     Q('Delivery Failure Rate')   R-squared:                       0.923
Model:                                    OLS   Adj. R-squared:                  0.919
Method:                         Least Squares   F-statistic:                     217.2
Date:                        Wed, 06 Oct 2021   Prob (F-statistic):           1.73e-11
Time:                                21:51:52   Log-Likelihood:                 81.102
No. Observations:                          20   AIC:                            -158.2
Df Residuals:                              18   BIC:                            -156.2
Df Model:                                   1                                         
Covariance Type:                    nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                  0.0093      0.007      1.324      0.202      -0.005       0.024
Q('Log Num Processes')     0.0291      0.002     14.737      0.000       0.025       0.033
==============================================================================
Omnibus:                        3.035   Durbin-Watson:                   1.478
Prob(Omnibus):                  0.219   Jarque-Bera (JB):                1.339
Skew:                          -0.539   Prob(JB):                        0.512
Kurtosis:                       3.669   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=delivery-failure-rate+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                             QuantReg Regression Results                              
======================================================================================
Dep. Variable:     Q('Delivery Failure Rate')   Pseudo R-squared:               0.2468
Model:                               QuantReg   Bandwidth:                     0.01630
Method:                         Least Squares   Sparsity:                      0.03050
Date:                        Wed, 06 Oct 2021   No. Observations:                   20
Time:                                21:51:53   Df Residuals:                       18
                                                Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                  0.0215      0.024      0.892      0.384      -0.029       0.072
Q('Log Num Processes')     0.0181      0.007      2.659      0.016       0.004       0.032
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=delivery-failure-rate+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                OLS Regression Results                                
======================================================================================
Dep. Variable:     Q('Delivery Failure Rate')   R-squared:                       0.094
Model:                                    OLS   Adj. R-squared:                  0.044
Method:                         Least Squares   F-statistic:                     1.871
Date:                        Wed, 06 Oct 2021   Prob (F-statistic):              0.188
Time:                                21:51:52   Log-Likelihood:                 100.58
No. Observations:                          20   AIC:                            -197.2
Df Residuals:                              18   BIC:                            -195.2
Df Model:                                   1                                         
Covariance Type:                    nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                  0.0041      0.003      1.564      0.135      -0.001       0.010
Q('Log Num Processes')    -0.0010      0.001     -1.368      0.188      -0.003       0.001
==============================================================================
Omnibus:                       34.911   Durbin-Watson:                   2.135
Prob(Omnibus):                  0.000   Jarque-Bera (JB):               82.408
Skew:                           2.838   Prob(JB):                     1.27e-18
Kurtosis:                      11.166   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=delivery-failure-rate+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=quantile-regression+ext=.txt <==
                             QuantReg Regression Results                              
======================================================================================
Dep. Variable:     Q('Delivery Failure Rate')   Pseudo R-squared:                  nan
Model:                               QuantReg   Bandwidth:                       0.000
Method:                         Least Squares   Sparsity:                          nan
Date:                        Wed, 06 Oct 2021   No. Observations:                   20
Time:                                21:51:53   Df Residuals:                       18
                                                Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                       0        nan        nan        nan         nan         nan
Q('Log Num Processes')          0        nan        nan        nan         nan         nan
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=latency-simsteps-inlet+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                 OLS Regression Results                                
=======================================================================================
Dep. Variable:     Q('Latency Simsteps Inlet')   R-squared:                       0.010
Model:                                     OLS   Adj. R-squared:                 -0.045
Method:                          Least Squares   F-statistic:                    0.1902
Date:                         Wed, 06 Oct 2021   Prob (F-statistic):              0.668
Time:                                 21:51:52   Log-Likelihood:                -14.598
No. Observations:                           20   AIC:                             33.20
Df Residuals:                               18   BIC:                             35.19
Df Model:                                    1                                         
Covariance Type:                     nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                  6.3945      0.837      7.642      0.000       4.636       8.152
Q('Log Num Processes')     0.1032      0.237      0.436      0.668      -0.394       0.600
==============================================================================
Omnibus:                        1.776   Durbin-Watson:                   3.138
Prob(Omnibus):                  0.411   Jarque-Bera (JB):                0.445
Skew:                           0.091   Prob(JB):                        0.800
Kurtosis:                       3.708   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=latency-simsteps-inlet+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                              QuantReg Regression Results                              
=======================================================================================
Dep. Variable:     Q('Latency Simsteps Inlet')   Pseudo R-squared:                0.000
Model:                                QuantReg   Bandwidth:                      0.4909
Method:                          Least Squares   Sparsity:                       0.8851
Date:                         Wed, 06 Oct 2021   No. Observations:                   20
Time:                                 21:51:53   Df Residuals:                       18
                                                 Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                  5.6736      0.700      8.108      0.000       4.204       7.144
Q('Log Num Processes')     0.0003      0.198      0.002      0.999      -0.415       0.416
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=latency-simsteps-inlet+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                 OLS Regression Results                                
=======================================================================================
Dep. Variable:     Q('Latency Simsteps Inlet')   R-squared:                       0.013
Model:                                     OLS   Adj. R-squared:                 -0.042
Method:                          Least Squares   F-statistic:                    0.2283
Date:                         Wed, 06 Oct 2021   Prob (F-statistic):              0.639
Time:                                 21:51:52   Log-Likelihood:                 31.545
No. Observations:                           20   AIC:                            -59.09
Df Residuals:                               18   BIC:                            -57.10
Df Model:                                    1                                         
Covariance Type:                     nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                  1.3912      0.083     16.703      0.000       1.216       1.566
Q('Log Num Processes')    -0.0113      0.024     -0.478      0.639      -0.061       0.038
==============================================================================
Omnibus:                        0.545   Durbin-Watson:                   2.496
Prob(Omnibus):                  0.762   Jarque-Bera (JB):                0.023
Skew:                           0.066   Prob(JB):                        0.989
Kurtosis:                       3.099   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=latency-simsteps-inlet+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=quantile-regression+ext=.txt <==
                              QuantReg Regression Results                              
=======================================================================================
Dep. Variable:     Q('Latency Simsteps Inlet')   Pseudo R-squared:                0.000
Model:                                QuantReg   Bandwidth:                     0.07973
Method:                          Least Squares   Sparsity:                       0.1587
Date:                         Wed, 06 Oct 2021   No. Observations:                   20
Time:                                 21:51:53   Df Residuals:                       18
                                                 Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                  1.3103      0.125     10.442      0.000       1.047       1.574
Q('Log Num Processes')     0.0012      0.035      0.033      0.974      -0.073       0.076
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=latency-simsteps-outlet+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                 OLS Regression Results                                 
========================================================================================
Dep. Variable:     Q('Latency Simsteps Outlet')   R-squared:                         nan
Model:                                      OLS   Adj. R-squared:                    nan
Method:                           Least Squares   F-statistic:                       nan
Date:                          Wed, 06 Oct 2021   Prob (F-statistic):                nan
Time:                                  21:51:52   Log-Likelihood:                    nan
No. Observations:                            20   AIC:                               nan
Df Residuals:                                18   BIC:                               nan
Df Model:                                     1                                         
Covariance Type:                      nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                    -inf        nan        nan        nan         nan         nan
Q('Log Num Processes')        inf        nan        nan        nan         nan         nan
==============================================================================
Omnibus:                          nan   Durbin-Watson:                     nan
Prob(Omnibus):                    nan   Jarque-Bera (JB):                  nan
Skew:                             nan   Prob(JB):                          nan
Kurtosis:                         nan   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=latency-simsteps-outlet+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                              QuantReg Regression Results                               
========================================================================================
Dep. Variable:     Q('Latency Simsteps Outlet')   Pseudo R-squared:                0.000
Model:                                 QuantReg   Bandwidth:                      0.4873
Method:                           Least Squares   Sparsity:                       0.8774
Date:                          Wed, 06 Oct 2021   No. Observations:                   20
Time:                                  21:51:53   Df Residuals:                       18
                                                  Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                  5.7914      0.694      8.350      0.000       4.334       7.249
Q('Log Num Processes')    -0.0165      0.196     -0.084      0.934      -0.429       0.396
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=latency-simsteps-outlet+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                 OLS Regression Results                                 
========================================================================================
Dep. Variable:     Q('Latency Simsteps Outlet')   R-squared:                       0.014
Model:                                      OLS   Adj. R-squared:                 -0.041
Method:                           Least Squares   F-statistic:                    0.2559
Date:                          Wed, 06 Oct 2021   Prob (F-statistic):              0.619
Time:                                  21:51:52   Log-Likelihood:                 30.157
No. Observations:                            20   AIC:                            -56.31
Df Residuals:                                18   BIC:                            -54.32
Df Model:                                     1                                         
Covariance Type:                      nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                  1.4290      0.089     16.005      0.000       1.241       1.617
Q('Log Num Processes')    -0.0128      0.025     -0.506      0.619      -0.066       0.040
==============================================================================
Omnibus:                        0.324   Durbin-Watson:                   2.441
Prob(Omnibus):                  0.850   Jarque-Bera (JB):                0.006
Skew:                          -0.038   Prob(JB):                        0.997
Kurtosis:                       2.964   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=latency-simsteps-outlet+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=quantile-regression+ext=.txt <==
                              QuantReg Regression Results                               
========================================================================================
Dep. Variable:     Q('Latency Simsteps Outlet')   Pseudo R-squared:             0.002403
Model:                                 QuantReg   Bandwidth:                     0.07762
Method:                           Least Squares   Sparsity:                       0.1582
Date:                          Wed, 06 Oct 2021   No. Observations:                   20
Time:                                  21:51:53   Df Residuals:                       18
                                                  Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                  1.3724      0.125     10.973      0.000       1.110       1.635
Q('Log Num Processes')    -0.0068      0.035     -0.192      0.850      -0.081       0.068
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=latency-walltime-inlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                   OLS Regression Results                                   
============================================================================================
Dep. Variable:     Q('Latency Walltime Inlet (ns)')   R-squared:                       0.102
Model:                                          OLS   Adj. R-squared:                  0.052
Method:                               Least Squares   F-statistic:                     2.037
Date:                              Wed, 06 Oct 2021   Prob (F-statistic):              0.171
Time:                                      21:51:52   Log-Likelihood:                -265.15
No. Observations:                                20   AIC:                             534.3
Df Residuals:                                    18   BIC:                             536.3
Df Model:                                         1                                         
Covariance Type:                          nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               2.655e+05   2.31e+05      1.150      0.265   -2.19e+05     7.5e+05
Q('Log Num Processes')  9.315e+04   6.53e+04      1.427      0.171    -4.4e+04     2.3e+05
==============================================================================
Omnibus:                       24.463   Durbin-Watson:                   2.612
Prob(Omnibus):                  0.000   Jarque-Bera (JB):               33.475
Skew:                           2.259   Prob(JB):                     5.38e-08
Kurtosis:                       7.445   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=latency-walltime-inlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                                QuantReg Regression Results                                 
============================================================================================
Dep. Variable:     Q('Latency Walltime Inlet (ns)')   Pseudo R-squared:               0.1529
Model:                                     QuantReg   Bandwidth:                   2.610e+04
Method:                               Least Squares   Sparsity:                    5.715e+04
Date:                              Wed, 06 Oct 2021   No. Observations:                   20
Time:                                      21:51:53   Df Residuals:                       18
                                                      Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               3.408e+05   4.52e+04      7.544      0.000    2.46e+05    4.36e+05
Q('Log Num Processes')  2.372e+04   1.28e+04      1.856      0.080   -3124.202    5.06e+04
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=latency-walltime-inlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                   OLS Regression Results                                   
============================================================================================
Dep. Variable:     Q('Latency Walltime Inlet (ns)')   R-squared:                       0.512
Model:                                          OLS   Adj. R-squared:                  0.485
Method:                               Least Squares   F-statistic:                     18.90
Date:                              Wed, 06 Oct 2021   Prob (F-statistic):           0.000389
Time:                                      21:51:52   Log-Likelihood:                -259.28
No. Observations:                                20   AIC:                             522.6
Df Residuals:                                    18   BIC:                             524.5
Df Model:                                         1                                         
Covariance Type:                          nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               3.282e+06   1.72e+05     19.073      0.000    2.92e+06    3.64e+06
Q('Log Num Processes') -2.116e+05   4.87e+04     -4.347      0.000   -3.14e+05   -1.09e+05
==============================================================================
Omnibus:                        1.379   Durbin-Watson:                   2.596
Prob(Omnibus):                  0.502   Jarque-Bera (JB):                0.265
Skew:                          -0.122   Prob(JB):                        0.876
Kurtosis:                       3.509   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=latency-walltime-inlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=quantile-regression+ext=.txt <==
                                QuantReg Regression Results                                 
============================================================================================
Dep. Variable:     Q('Latency Walltime Inlet (ns)')   Pseudo R-squared:               0.1183
Model:                                     QuantReg   Bandwidth:                   1.976e+05
Method:                               Least Squares   Sparsity:                    3.792e+05
Date:                              Wed, 06 Oct 2021   No. Observations:                   20
Time:                                      21:51:53   Df Residuals:                       18
                                                      Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               2.903e+06      3e+05      9.684      0.000    2.27e+06    3.53e+06
Q('Log Num Processes') -1.306e+05   8.48e+04     -1.541      0.141   -3.09e+05    4.75e+04
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=latency-walltime-outlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                    OLS Regression Results                                   
=============================================================================================
Dep. Variable:     Q('Latency Walltime Outlet (ns)')   R-squared:                         nan
Model:                                           OLS   Adj. R-squared:                    nan
Method:                                Least Squares   F-statistic:                       nan
Date:                               Wed, 06 Oct 2021   Prob (F-statistic):                nan
Time:                                       21:51:52   Log-Likelihood:                    nan
No. Observations:                                 20   AIC:                               nan
Df Residuals:                                     18   BIC:                               nan
Df Model:                                          1                                         
Covariance Type:                           nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                    -inf        nan        nan        nan         nan         nan
Q('Log Num Processes')        inf        nan        nan        nan         nan         nan
==============================================================================
Omnibus:                          nan   Durbin-Watson:                     nan
Prob(Omnibus):                    nan   Jarque-Bera (JB):                  nan
Skew:                             nan   Prob(JB):                          nan
Kurtosis:                         nan   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=latency-walltime-outlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                                 QuantReg Regression Results                                 
=============================================================================================
Dep. Variable:     Q('Latency Walltime Outlet (ns)')   Pseudo R-squared:               0.1390
Model:                                      QuantReg   Bandwidth:                   3.662e+04
Method:                                Least Squares   Sparsity:                    7.064e+04
Date:                               Wed, 06 Oct 2021   No. Observations:                   20
Time:                                       21:51:53   Df Residuals:                       18
                                                       Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                3.42e+05   5.58e+04      6.124      0.000    2.25e+05    4.59e+05
Q('Log Num Processes')  2.409e+04   1.58e+04      1.525      0.145   -9092.483    5.73e+04
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=latency-walltime-outlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                    OLS Regression Results                                   
=============================================================================================
Dep. Variable:     Q('Latency Walltime Outlet (ns)')   R-squared:                       0.504
Model:                                           OLS   Adj. R-squared:                  0.476
Method:                                Least Squares   F-statistic:                     18.29
Date:                               Wed, 06 Oct 2021   Prob (F-statistic):           0.000454
Time:                                       21:51:52   Log-Likelihood:                -259.85
No. Observations:                                 20   AIC:                             523.7
Df Residuals:                                     18   BIC:                             525.7
Df Model:                                          1                                         
Covariance Type:                           nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               3.312e+06   1.77e+05     18.702      0.000    2.94e+06    3.68e+06
Q('Log Num Processes') -2.142e+05   5.01e+04     -4.277      0.000   -3.19e+05   -1.09e+05
==============================================================================
Omnibus:                        1.081   Durbin-Watson:                   2.564
Prob(Omnibus):                  0.582   Jarque-Bera (JB):                0.162
Skew:                          -0.126   Prob(JB):                        0.922
Kurtosis:                       3.361   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=latency-walltime-outlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=quantile-regression+ext=.txt <==
                                 QuantReg Regression Results                                 
=============================================================================================
Dep. Variable:     Q('Latency Walltime Outlet (ns)')   Pseudo R-squared:               0.1398
Model:                                      QuantReg   Bandwidth:                   1.786e+05
Method:                                Least Squares   Sparsity:                    3.444e+05
Date:                               Wed, 06 Oct 2021   No. Observations:                   20
Time:                                       21:51:53   Df Residuals:                       18
                                                       Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               2.993e+06   2.72e+05     10.992      0.000    2.42e+06    3.57e+06
Q('Log Num Processes') -1.486e+05    7.7e+04     -1.929      0.070    -3.1e+05    1.33e+04
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=simstep-period-inlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                  OLS Regression Results                                  
==========================================================================================
Dep. Variable:     Q('Simstep Period Inlet (ns)')   R-squared:                         nan
Model:                                        OLS   Adj. R-squared:                    nan
Method:                             Least Squares   F-statistic:                       nan
Date:                            Wed, 06 Oct 2021   Prob (F-statistic):                nan
Time:                                    21:51:52   Log-Likelihood:                    nan
No. Observations:                              20   AIC:                               nan
Df Residuals:                                  18   BIC:                               nan
Df Model:                                       1                                         
Covariance Type:                        nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                    -inf        nan        nan        nan         nan         nan
Q('Log Num Processes')        inf        nan        nan        nan         nan         nan
==============================================================================
Omnibus:                          nan   Durbin-Watson:                     nan
Prob(Omnibus):                    nan   Jarque-Bera (JB):                  nan
Skew:                             nan   Prob(JB):                          nan
Kurtosis:                         nan   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=simstep-period-inlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                               QuantReg Regression Results                                
==========================================================================================
Dep. Variable:     Q('Simstep Period Inlet (ns)')   Pseudo R-squared:              0.01494
Model:                                   QuantReg   Bandwidth:                       3463.
Method:                             Least Squares   Sparsity:                        6661.
Date:                            Wed, 06 Oct 2021   No. Observations:                   20
Time:                                    21:51:53   Df Residuals:                       18
                                                    Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               6.982e+04   5265.855     13.260      0.000    5.88e+04    8.09e+04
Q('Log Num Processes')   295.2244   1489.409      0.198      0.845   -2833.907    3424.356
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=simstep-period-inlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                  OLS Regression Results                                  
==========================================================================================
Dep. Variable:     Q('Simstep Period Inlet (ns)')   R-squared:                       0.915
Model:                                        OLS   Adj. R-squared:                  0.910
Method:                             Least Squares   F-statistic:                     194.3
Date:                            Wed, 06 Oct 2021   Prob (F-statistic):           4.37e-11
Time:                                    21:51:52   Log-Likelihood:                -228.04
No. Observations:                              20   AIC:                             460.1
Df Residuals:                                  18   BIC:                             462.1
Df Model:                                       1                                         
Covariance Type:                        nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               2.408e+06   3.61e+04     66.716      0.000    2.33e+06    2.48e+06
Q('Log Num Processes') -1.423e+05   1.02e+04    -13.939      0.000   -1.64e+05   -1.21e+05
==============================================================================
Omnibus:                        1.606   Durbin-Watson:                   1.813
Prob(Omnibus):                  0.448   Jarque-Bera (JB):                1.079
Skew:                           0.276   Prob(JB):                        0.583
Kurtosis:                       2.005   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=simstep-period-inlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=quantile-regression+ext=.txt <==
                               QuantReg Regression Results                                
==========================================================================================
Dep. Variable:     Q('Simstep Period Inlet (ns)')   Pseudo R-squared:               0.5876
Model:                                   QuantReg   Bandwidth:                   3.804e+04
Method:                             Least Squares   Sparsity:                    6.855e+04
Date:                            Wed, 06 Oct 2021   No. Observations:                   20
Time:                                    21:51:53   Df Residuals:                       18
                                                    Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               2.213e+06   5.42e+04     40.839      0.000     2.1e+06    2.33e+06
Q('Log Num Processes') -9.124e+04   1.53e+04     -5.952      0.000   -1.23e+05    -5.9e+04
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=simstep-period-outlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                   OLS Regression Results                                  
===========================================================================================
Dep. Variable:     Q('Simstep Period Outlet (ns)')   R-squared:                         nan
Model:                                         OLS   Adj. R-squared:                    nan
Method:                              Least Squares   F-statistic:                       nan
Date:                             Wed, 06 Oct 2021   Prob (F-statistic):                nan
Time:                                     21:51:52   Log-Likelihood:                    nan
No. Observations:                               20   AIC:                               nan
Df Residuals:                                   18   BIC:                               nan
Df Model:                                        1                                         
Covariance Type:                         nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept                    -inf        nan        nan        nan         nan         nan
Q('Log Num Processes')        inf        nan        nan        nan         nan         nan
==============================================================================
Omnibus:                          nan   Durbin-Watson:                     nan
Prob(Omnibus):                    nan   Jarque-Bera (JB):                  nan
Skew:                             nan   Prob(JB):                          nan
Kurtosis:                         nan   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=simstep-period-outlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=1+regression-model=quantile-regression+ext=.txt <==
                                QuantReg Regression Results                                
===========================================================================================
Dep. Variable:     Q('Simstep Period Outlet (ns)')   Pseudo R-squared:              0.03596
Model:                                    QuantReg   Bandwidth:                       3022.
Method:                              Least Squares   Sparsity:                        6059.
Date:                             Wed, 06 Oct 2021   No. Observations:                   20
Time:                                     21:51:53   Df Residuals:                       18
                                                     Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               6.769e+04   4789.864     14.132      0.000    5.76e+04    7.78e+04
Q('Log Num Processes')   628.5406   1354.778      0.464      0.648   -2217.743    3474.824
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=simstep-period-outlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                   OLS Regression Results                                  
===========================================================================================
Dep. Variable:     Q('Simstep Period Outlet (ns)')   R-squared:                       0.911
Model:                                         OLS   Adj. R-squared:                  0.906
Method:                              Least Squares   F-statistic:                     185.1
Date:                             Wed, 06 Oct 2021   Prob (F-statistic):           6.51e-11
Time:                                     21:51:52   Log-Likelihood:                -227.95
No. Observations:                               20   AIC:                             459.9
Df Residuals:                                   18   BIC:                             461.9
Df Model:                                        1                                         
Covariance Type:                         nonrobust                                         
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               2.363e+06   3.59e+04     65.753      0.000    2.29e+06    2.44e+06
Q('Log Num Processes') -1.383e+05   1.02e+04    -13.606      0.000    -1.6e+05   -1.17e+05
==============================================================================
Omnibus:                        2.119   Durbin-Watson:                   1.708
Prob(Omnibus):                  0.347   Jarque-Bera (JB):                1.222
Skew:                           0.280   Prob(JB):                        0.543
Kurtosis:                       1.926   Cond. No.                         27.0
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=regression_summary+cpus-per-node=4+dependent-variable=simstep-period-outlet-ns+independent-variable=log-num-processes+num-simels-per-cpu=2048+regression-model=quantile-regression+ext=.txt <==
                                QuantReg Regression Results                                
===========================================================================================
Dep. Variable:     Q('Simstep Period Outlet (ns)')   Pseudo R-squared:               0.5987
Model:                                    QuantReg   Bandwidth:                   3.627e+04
Method:                              Least Squares   Sparsity:                    6.411e+04
Date:                             Wed, 06 Oct 2021   No. Observations:                   20
Time:                                     21:51:53   Df Residuals:                       18
                                                     Df Model:                            1
==========================================================================================
                             coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------
Intercept               2.173e+06   5.07e+04     42.876      0.000    2.07e+06    2.28e+06
Q('Log Num Processes') -8.979e+04   1.43e+04     -6.263      0.000    -1.2e+05   -5.97e+04
==========================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=weak_scaling_regression_results+async_mode=3+comp_work=0+impl=proc+nproc=16_64_256+nthread=1+proc=0-255+readability=human+replicate=0-9+slurm_nnodes=64_256+slurm_ntasks=256+subject=inlet_outlet+view=summary+ext=.csv <==
Independent Variable,Dependent Variable,Dependent Variable Slug,Cpus Per Node,Num Simels Per Cpu,Slope Estimate,Slope Estimate 95% CI Lower Bound,Slope Estimate 95% CI Upper Bound,Absolute Effect Size,Absolute Effect Size 95% CI Lower Bound,Absolute Effect Size 95% CI Upper Bound,Absolute Effect Size 95% CI Width,Relative Effect Size,Relative Effect Size 95% CI Lower Bound,Relative Effect Size 95% CI Upper Bound,Relative Effect Size 95% CI Width,Intercept Estimate,Intercept Estimate 95% CI Lower Bound,Intercept Estimate 95% CI Upper Bound,R^2,p,Significant?,Significant Effect Sign,n,Filter,Num Processes,Num Processes Prettyprint,Regression Model,Regression Model Slug,Statistic
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,1,-18672.871741423136,-34953.0522676897,-2392.6912151565684,-18672.871741423136,-34953.0522676897,-2392.6912151565684,32560.36105253313,-0.03322897111251805,-0.062200071857231934,-0.004257870367804165,0.05794220148942777,584525.0273702083,533907.8890964739,635142.1656439427,0.1646769429521363,0.026084257302553777,True,-,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,1,-19752.438831930882,-36465.96583016398,-3038.9118336977845,-19752.438831930882,-36465.96583016398,-3038.9118336977845,33427.053996466195,-0.03480997840531276,-0.06426444318485172,-0.005355513625773796,0.05890892955907793,591767.6416312692,539803.174422418,643732.1088401205,0.17307880617649762,0.022218053027273185,True,-,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,1,1,-1.027487122747937,-1.3545336027547057,-0.7004406427411684,-1.027487122747937,-1.3545336027547057,-0.7004406427411684,0.6540929600135373,-0.1260222499446758,-0.16613480448133283,-0.0859096954080188,0.08022510907331404,9.89573859315948,8.878909764158958,10.912567422160002,0.5966337994757263,5.71613672575932e-07,True,-,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,1,1,-1.0661456548108221,-1.4045541380388507,-0.7277371715827935,-1.0661456548108221,-1.4045541380388507,-0.7277371715827935,0.6768169664560572,-0.12780018934685553,-0.1683656299486824,-0.08723474874502862,0.08113088120365378,10.152283658258026,9.100128925641803,11.20443839087425,0.5979723231303746,5.450742035905074e-07,True,-,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,1,1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,,,0.0,0.0,0.0,,,,,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,1,1,-0.035690920142792425,-0.045036561255009495,-0.026345279030575354,-0.035690920142792425,-0.045036561255009495,-0.026345279030575354,0.01869128222443414,-0.044398560305629324,-0.05602429057135159,-0.03277283003990706,0.02325146053144453,0.868860793618208,0.8398040145689483,0.8979175726674677,0.6860879584669044,1.6039912249327164e-08,True,-,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,1,8794.996447379588,7436.440549281717,10153.55234547746,8794.996447379588,7436.440549281717,10153.55234547746,2717.1117961957425,0.1247845309704282,0.10550916667033675,0.14405989527051966,0.03855072860018291,53951.3869910674,49727.465048944614,58175.30893319018,0.8626458750553173,1.3616782902681437e-13,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,1,8729.393111186755,7389.523530705038,10069.262691668471,8729.393111186755,7389.523530705038,10069.262691668471,2679.7391609634333,0.12549602524708048,0.10623371175538472,0.14475833873877625,0.03852462698339153,53140.83551527502,48975.011695656336,57306.65933489371,0.8641467800962723,1.1665966011973719e-13,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,2048,5468058.900302263,3482180.8447643984,7453936.955840128,5468058.900302263,3482180.8447643984,7453936.955840128,3971756.111075729,2.506970293533998,1.5964941295813233,3.417446457486673,1.8209523279053497,-10478094.952912645,-16652440.745316856,-4303749.160508436,0.5318681222783639,4.839124288607256e-06,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,2048,5455185.58229058,3468846.72496869,7441524.439612469,5455185.58229058,3468846.72496869,7441524.439612469,3972677.7146437787,2.47314754626147,1.5726265654579665,3.373668527064973,1.8010419616070064,-10424803.028864399,-16600581.512237921,-4249024.545490877,0.5305786392965471,5.034544538066501e-06,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,1,2048,2.8327847862673754,1.7447153036890517,3.920854268845699,2.8327847862673754,1.7447153036890517,3.920854268845699,2.176138965156647,2.216876391446021,1.3653766376087018,3.0683761452833402,1.7029995076746385,-5.359165957821402,-8.742111457856817,-1.976220457785987,0.5039076575459448,1.116568215827702e-05,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,1,2048,2.854603805408473,1.7559835427992656,3.95322406801768,2.854603805408473,1.7559835427992656,3.95322406801768,2.1972405252184144,2.162672370915582,1.3303482201625594,2.9949965216686043,1.664648301506045,-5.371299844441392,-8.787049052694742,-1.9555506361880415,0.5029190706069111,1.149122810537281e-05,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,1,2048,0.0014758568671185469,0.0011234778367377105,0.0018282358974993833,0.0014758568671185469,0.0011234778367377105,0.0018282358974993833,0.0007047580607616728,-12.591622498467483,-9.58521732071179,-15.598027676223177,-6.012810355511387,-0.0035580242972069742,-0.004653615226114295,-0.0024624333682996538,0.7244200751864603,2.5269771627094248e-09,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,1,2048,-0.029519664898649045,-0.0437487898864366,-0.015290539910861486,-0.029519664898649045,-0.0437487898864366,-0.015290539910861486,0.028458249975575115,-0.07847112784404267,-0.11629593005162596,-0.04064632563645937,0.07564960441516659,0.43356946860451107,0.389329321152887,0.47780961605613514,0.3920869872862772,0.00021446128321588398,True,-,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,2048,145680.19894081788,96590.42269383778,194769.97518779797,145680.19894081788,96590.42269383778,194769.97518779797,98179.55249396019,0.08513682426001917,0.05644831556982543,0.11382533295021292,0.057377017380387495,1492380.9729506858,1339754.6560550528,1645007.2898463188,0.5689200851146154,1.4803982407566537e-06,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,2048,146182.22932898015,97664.8607964039,194699.5978615564,146182.22932898015,97664.8607964039,194699.5978615564,97034.7370651525,0.08726367465382867,0.05830116750011337,0.11622618180754397,0.057925014307430606,1454606.984488772,1303760.3555015246,1605453.6134760194,0.57634445118041,1.15406381596281e-06,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,4,1,-113285.96321479764,-346201.80321952526,119629.87678992999,-113285.96321479764,-346201.80321952526,119629.87678992999,465831.68000945525,-0.13101989371240935,-0.4003966791089766,0.13835689168415788,0.5387535707931345,1022406.7943948808,298242.0186639868,1746571.5701257747,0.03423726989542997,0.32763350742399766,False,0,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,4,1,inf,,,inf,,,,inf,,,,-inf,,,,,,,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,4,1,-0.6377721554428301,-0.9728722270950345,-0.30267208379062555,-0.6377721554428301,-0.9728722270950345,-0.30267208379062555,0.6702001433044089,-0.07890360950162384,-0.12036136988197937,-0.037445849121268304,0.08291552076071107,9.111473297589262,8.069604834583485,10.153341760595039,0.3518366459706713,0.0005511503034008612,True,-,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,4,1,inf,,,inf,,,,inf,,,,-inf,,,,,,,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,4,1,0.014569030169683292,0.00881873378246165,0.020319326556904934,0.014569030169683292,0.00881873378246165,0.020319326556904934,0.011500592774443284,0.1507090824268918,0.09122524018705631,0.2101929246667273,0.11896768447967097,0.06267546576153765,0.044797067737796514,0.08055386378527879,0.4903046591363941,1.6504695317074005e-05,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,4,1,-0.020878904961204064,-0.033081578919626806,-0.008676231002781322,-0.020878904961204064,-0.033081578919626806,-0.008676231002781322,0.024405347916845482,-0.03253548050219872,-0.05155083889320005,-0.013520122111197378,0.03803071678200267,0.6830696503910557,0.6451299952339008,0.7210093055482106,0.3049340709239837,0.00155672437105696,True,-,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,4,1,,,,,,,,,,,,,,,,,,,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,4,1,,,,,,,,,,,,,,,,,,,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,4,2048,225885.51680313895,113622.55136541263,338148.48224086524,225885.51680313895,113622.55136541263,338148.48224086524,224525.9308754526,0.11385018393303693,0.05726771930741778,0.17043264855865606,0.11316492925123828,1678106.6888098437,1329066.9447226832,2027146.4328970043,0.37760859440894534,0.00030302403292014555,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,4,2048,226011.90460239718,112406.11808993734,339617.691114857,226011.90460239718,112406.11808993734,339617.691114857,227211.57302491963,0.1128178822663667,0.05610952316427388,0.1695262413684595,0.11341671820418563,1698060.712916754,1344845.9684414214,2051275.4573920865,0.3722974970498596,0.0003433799552998229,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,4,2048,0.015723632451969397,-0.015800512340521076,0.047247777244459874,0.015723632451969397,-0.015800512340521076,0.047247777244459874,0.06304828958498095,0.011959295473099782,-0.012017769830468351,0.03593636077666792,0.04795413060713627,1.2923086332472724,1.1942960839792676,1.3903211825152773,0.03594156868526455,0.31566712639539346,False,0,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,4,2048,0.0174667546352202,-0.016755461992834026,0.05168897126327443,0.0174667546352202,-0.016755461992834026,0.05168897126327443,0.06844443325610845,0.013006362255192716,-0.012476708637818752,0.03848943314820419,0.05096614178602294,1.3180862929785335,1.2116850974696067,1.4244874884874603,0.03757088713762624,0.30473824029655866,False,0,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,4,2048,-0.000746810333381234,-0.0015863382556650298,9.271758890256189e-05,-0.000746810333381234,-0.0015863382556650298,9.271758890256189e-05,0.0016790558445675917,-0.48565044800263096,-1.0315951053587722,0.060294209353510306,1.0918893147122826,0.003122872792876768,0.0005126744072790849,0.0057330711784744515,0.10601233595665771,0.07912553366187917,False,0,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,4,2048,0.027939630188087743,-0.0021448408284168163,0.0580241012045923,0.027939630188087743,-0.0021448408284168163,0.0580241012045923,0.06016894203300912,0.10057466405718567,-0.007720812491860733,0.20887014060623207,0.21659095309809281,0.22524895047613738,0.13171252888193666,0.3187853720703381,0.1144566207402653,0.06745464831392933,False,0,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,4,2048,156218.0748630038,88777.3305242535,223658.81920175412,156218.0748630038,88777.3305242535,223658.81920175412,134881.48867750063,0.10236142472222991,0.05817107939313754,0.14655177005132228,0.08838069065818474,1313204.4764083922,1103522.681051733,1522886.2717650514,0.44569694469240106,5.5705643397040936e-05,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,4,2048,152826.6824931752,86958.55646245879,218694.8085238916,152826.6824931752,86958.55646245879,218694.8085238916,131736.2520614328,0.10161119470298027,0.057816885557216695,0.14540550384874384,0.08758861829152714,1295420.9630175626,1090628.6366825232,1500213.289352602,0.4465104986081382,5.4528424379172446e-05,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,1,-26364.20042554076,-46719.595104054424,-6008.805747027094,-26364.20042554076,-46719.595104054424,-6008.805747027094,40710.78935702733,-0.04896457263982108,-0.08676936797822804,-0.011159777301414132,0.07560959067681391,577030.1109144991,513742.6169339245,640317.6048950738,,0.01299287746294531,True,-,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,1,-25947.1998465052,-46974.0721598907,-4920.327533119696,-25947.1998465052,-46974.0721598907,-4920.327533119696,42053.744626771004,-0.04772537345163256,-0.08640065786045398,-0.009050089042811136,0.07735056881764284,577621.1667566438,512245.96396736207,642996.3695459255,,0.01740372496304578,True,-,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,1,1,-1.094059176582756,-1.572600638807426,-0.6155177143580861,-1.094059176582756,-1.572600638807426,-0.6155177143580861,0.95708292444934,-0.140983837526993,-0.20265016527622995,-0.07931750977775606,0.12333265549847389,9.723695873537997,8.235850003275038,11.211541743800955,,6.593728218348322e-05,True,-,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,1,1,-1.0760962245132142,-1.6025117163322173,-0.5496807326942111,-1.0760962245132142,-1.6025117163322173,-0.5496807326942111,1.0528309836380063,-0.1347203755596805,-0.2006242335444728,-0.06881651757488823,0.13180771596958457,9.739041930229423,8.102349653024753,11.375734207434093,,0.00025378729891599786,True,-,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,1,1,0.0,,,0.0,,,,,,,,0.0,,,,,,,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,1,1,-0.037601137004311044,-0.05076753285333331,-0.024434741155288778,-0.037601137004311044,-0.05076753285333331,-0.024434741155288778,0.026332791698044533,-0.04662377947539584,-0.06294953942462822,-0.030298019526163445,0.03265151989846478,0.8764338335052044,0.8354978452229225,0.9173698217874864,,2.742611696644268e-06,True,-,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,1,8606.152040858979,6871.9269819523915,10340.377099765567,8606.152040858979,6871.9269819523915,10340.377099765567,3468.450117813175,0.12290969651162585,0.0981421726913297,0.14767722033192202,0.049535047640592314,53279.62188790161,47887.69705863927,58671.54671716395,,6.693898633248713e-11,True,+,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,1,8498.307356966576,6841.955266249048,10154.659447684104,8498.307356966576,6841.955266249048,10154.659447684104,3312.704181435056,0.12297007937377241,0.09900274805579201,0.1469374106917528,0.0479346626359608,52582.51347210451,47432.705540271665,57732.321403937356,,3.1751261436136656e-11,True,+,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,2048,61340.720826346595,-29184.186024724397,151865.6276774176,61340.720826346595,-29184.186024724397,151865.6276774176,181049.81370214198,0.028980036488010022,-0.013787884532098966,0.071747957508119,0.08553584204021797,2095667.7199513721,1814214.346636207,2377121.093266537,,0.1760761350848037,False,0,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,2048,60077.28778098437,-32351.54452200581,152506.12008397456,60077.28778098437,-32351.54452200581,152506.12008397456,184857.66460598036,0.028026564376018696,-0.015092269952582976,0.07114539870462036,0.08623766865720334,2119128.114222248,1831755.1961141247,2406501.0323303714,,0.19378570017564178,False,0,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,1,2048,-0.033576606824121516,-0.07395018820342211,0.0067969745551790875,-0.033576606824121516,-0.07395018820342211,0.0067969745551790875,0.0807471627586012,-0.027212196728967873,-0.05993300871873827,0.005508615260802532,0.0654416239795408,1.2876249016728123,1.1620983359209904,1.4131514674246342,,0.09954062205379993,False,0,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,1,2048,-0.03694224713979159,-0.07959977627679005,0.005715281997206861,-0.03694224713979159,-0.07959977627679005,0.005715281997206861,0.08531505827399691,-0.02909381947638589,-0.06268870197836857,0.004501063025596788,0.06718976500396535,1.3287823193196484,1.1961546714099933,1.4614099672293035,,0.0869465294420708,False,0,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,1,2048,0.0,,,0.0,,,,,,,,0.0,,,,,,,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,1,2048,-0.03050890553981817,-0.05458724924214789,-0.006430561837488451,-0.03050890553981817,-0.05458724924214789,-0.006430561837488451,0.048156687404659435,-0.07936853274739142,-0.14200804002657297,-0.016729025468209882,0.1252790145583631,0.4373935944977531,0.36253098160369207,0.5122562073918142,,0.014872402781264345,True,-,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,2048,137824.80121922528,32552.10777607013,243097.49466238043,137824.80121922528,32552.10777607013,243097.49466238043,210545.3868863103,0.08074136310856198,0.019069873713919775,0.14241285250320418,0.12334297878928441,1437706.1427754897,1110400.037547515,1765012.2480034644,,0.01214083655913452,True,+,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,2048,138375.42585162172,34632.072398276054,242118.77930496738,138375.42585162172,34632.072398276054,242118.77930496738,207486.7069066913,0.08268665423266111,0.02069449960592969,0.14467880885939252,0.12398430925346283,1400798.1687196982,1078246.974753723,1723349.3626856734,,0.01077048623143387,True,+,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,4,1,-1358.5066651112093,-22929.763081126755,20212.749750904335,-1358.5066651112093,-22929.763081126755,20212.749750904335,43142.51283203109,-0.0029778872932485156,-0.05026272735356556,0.04430695276706852,0.09456968012063408,438982.52066667436,371914.758918824,506050.2824145247,,0.8982768231231599,False,0,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,4,1,-3414.785152350246,-25584.868217150062,18755.29791244957,-3414.785152350246,-25584.868217150062,18755.29791244957,44340.16612959963,-0.007424206200998302,-0.05562497457234096,0.04077656217034435,0.09640153674268531,445973.7325829516,377044.1431216673,514903.3220442359,,0.7547145495856546,False,0,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,4,1,-0.4234043575733691,-0.7236924760163068,-0.1231162391304314,-0.4234043575733691,-0.7236924760163068,-0.1231162391304314,0.6005762368858754,-0.06308587848475447,-0.10782783593431627,-0.01834392103519268,0.08948391489912359,7.318485745850175,6.384852043898138,8.252119447802212,,0.00739211311653476,True,-,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,4,1,-0.4665221264933645,-0.7574414670299616,-0.17560278595676743,-0.4665221264933645,-0.7574414670299616,-0.17560278595676743,0.5818386810731941,-0.06827545390443408,-0.11085146240806787,-0.025699445400800318,0.08515201700726754,7.452531179479079,6.54802619179259,8.357036167165568,,0.002744597048039553,True,-,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,4,1,0.018570249009687383,0.007647403663324125,0.02949309435605064,0.018570249009687383,0.007647403663324125,0.02949309435605064,0.021845690692726516,0.33747804425591654,0.13897664110954233,0.5359794474022908,0.3970028062927484,0.020085278031139037,-0.013875228263460066,0.054045784325738144,,0.001649578101354739,True,+,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,4,1,-0.02412722076859296,-0.03453848869264031,-0.01371595284454561,-0.02412722076859296,-0.03453848869264031,-0.01371595284454561,0.020822535848094702,-0.03638963352811906,-0.052092321705628455,-0.020686945350609658,0.0314053763550188,0.710310921241938,0.6779409737916531,0.7426808686922228,,5.53826799761177e-05,True,-,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,4,1,1962.343256974383,-473.8891100756075,4398.575624024374,1962.343256974383,-473.8891100756075,4398.575624024374,4872.464734099981,0.029695374180403213,-0.007171178841264852,0.06656192720207128,0.07373310604333613,63440.35400060907,55865.79975098272,71014.90825023541,,0.11012697068624569,False,0,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,4,1,1672.3577333228109,-460.2179598019279,3804.9334264475497,1672.3577333228109,-460.2179598019279,3804.9334264475497,4265.151386249478,0.025818075128263073,-0.0071049044261205264,0.05874105468264667,0.0658459591087672,63799.755891332505,57169.30860827315,70430.20317439186,,0.11941679826373851,False,0,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,4,2048,202540.3981489981,24753.46904069651,380327.3272572997,202540.3981489981,24753.46904069651,380327.3272572997,355573.85821660317,0.11050226301730351,0.013505030954434588,0.20749949508017243,0.19399446412573784,1610117.2079981924,1057355.18183894,2162879.234157445,,0.02702188342410814,True,+,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,4,2048,196649.78029228712,13460.971337271534,379838.58924730273,196649.78029228712,13460.971337271534,379838.58924730273,366377.61791003123,0.10617944257444174,0.007268141520309074,0.20509074362857443,0.19782260210826536,1657869.8874827207,1088312.7343469532,2227427.040618488,,0.036309637798795945,True,+,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,4,2048,-0.0031158929318201027,-0.05882777491565662,0.052595989052016415,-0.0031158929318201027,-0.05882777491565662,0.052595989052016415,0.11142376396767303,-0.002349313304334602,-0.04435482132982763,0.03965619472115843,0.08401101605098607,1.3254029659736632,1.1521876856322657,1.4986182463150608,,0.9096077268370013,False,0,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,4,2048,-0.0029931027105051422,-0.06320984966690703,0.057223644245896745,-0.0029931027105051422,-0.06320984966690703,0.057223644245896745,0.12043349391280378,-0.0022073285727522607,-0.04661547589377293,0.04220081874826841,0.08881629464204133,1.3607096980309044,1.1734882232954735,1.5479311727663352,,0.9196275250498283,False,0,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,4,2048,0.0,,,0.0,,,,,,,,0.0,,,,,,,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,4,2048,0.018783070403330434,-0.023638645877401495,0.06120478668406236,0.018783070403330434,-0.023638645877401495,0.06120478668406236,0.08484343256146386,0.05723165296480862,-0.07202649771112858,0.1864898036407458,0.25851630135187437,0.28808853391700434,0.15619405797267913,0.4199830098613295,,0.372160500541044,False,0,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,4,2048,136852.5135535847,27024.666531854178,246680.3605753152,136852.5135535847,27024.666531854178,246680.3605753152,219655.694043461,0.08691797503056922,0.01716394701004477,0.1566720030510937,0.13950805604104893,1307117.0106677501,965648.3574156396,1648585.6639198607,,0.016437421673057402,True,+,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,4,2048,135722.52167476015,27929.42006069928,243515.62328882102,135722.52167476015,27929.42006069928,243515.62328882102,215586.20322812174,0.08820496231674639,0.018151102805811573,0.1582588218276812,0.14010771902186964,1282051.1315141884,946908.7588266999,1617193.5042016767,,0.01544892789222929,True,+,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,1,-62971.60630953798,-91927.02062272876,-34016.1919963472,-62971.60630953798,-91927.02062272876,-34016.1919963472,57910.82862638155,-0.11205998284273656,-0.16358706657617186,-0.06053289910930124,0.10305416746687063,687888.7413624763,614066.6300589144,761710.8526660381,0.5369908691874272,0.00023791260117852502,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,1,-65272.48524079105,-94902.1595000593,-35642.81098152281,-65272.48524079105,-94902.1595000593,-35642.81098152281,59259.348518536484,-0.11503054488744982,-0.16724730302539945,-0.06281378674950021,0.10443351627589924,697981.083251943,622439.9396372397,773522.2268666463,0.543382966791808,0.0002088883512958262,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,1,1,-1.9648539382108559,-2.565814944031942,-1.3638929323897695,-1.9648539382108559,-2.565814944031942,-1.3638929323897695,1.2019220116421725,-0.24099116049626057,-0.3146995860384149,-0.16728273495410623,0.1474168510843087,12.082927829239619,10.550771881444586,13.615083777034652,0.7238554288702361,1.9985780523173826e-06,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,1,1,-2.0330248348479647,-2.65309646828229,-1.4129532014136397,-2.0330248348479647,-2.65309646828229,-1.4129532014136397,1.2401432668686503,-0.24370118441887045,-0.31802993284450853,-0.16937243599323243,0.1486574968512761,12.408335078344692,10.827456398991204,13.98921375769818,0.7249741514179358,1.9255800178539126e-06,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,1,1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,,,0.0,0.0,0.0,,,,,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,1,1,-0.05488091676624979,-0.07403840986752178,-0.03572342366497779,-0.05488091676624979,-0.07403840986752178,-0.03572342366497779,0.038314986202543984,-0.06827040835389134,-0.09210182288057087,-0.04443899382721181,0.04766282905335906,0.9136374524062749,0.8647952368288224,0.9624796679837274,0.6680379662215294,1.084985742626623e-05,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,1,11974.74362329801,9174.536603409382,14774.95064318664,11974.74362329801,9174.536603409382,14774.95064318664,5600.414039777257,0.16989918932480913,0.13016949509610806,0.20962888355351017,0.07945938845740211,46531.97691392439,39392.821795668584,53671.13203218019,0.8176629987479823,4.519953385876277e-08,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,1,11850.897571071386,9093.422647443911,14608.37249469886,11850.897571071386,9093.422647443911,14608.37249469886,5514.949847254949,0.17037158503880806,0.13072940851793657,0.21001376155967955,0.07928435304174297,45857.325108877536,38827.115886967906,52887.534330787166,0.8191437890541797,4.19676274799754e-08,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,2048,298700.60532697965,168228.20334899597,429173.0073049633,298700.60532697965,168228.20334899597,429173.0073049633,260944.80395596733,0.1369468686911853,0.07712848672994661,0.19676525065242398,0.11963676392247737,1583741.0686963513,1251100.406860821,1916381.7305318816,0.5624080811097473,0.000140362380145636,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,2048,294591.0047479616,161044.9039576952,428137.10553822794,294591.0047479616,161044.9039576952,428137.10553822794,267092.2015805327,0.13355494685795896,0.07301086334328717,0.1940990303726307,0.12108816702934354,1616584.3187350396,1276107.231788141,1957061.4056819382,0.544051321399271,0.00020604576512112848,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,1,2048,-0.08148574527669142,-0.15716972024765974,-0.005801770305723111,-0.08148574527669142,-0.15716972024765974,-0.005801770305723111,0.15136794994193664,-0.0637689900831849,-0.1229976396217224,-0.004540340544647416,0.11845729907707499,1.4407986157814203,1.2478415831598026,1.633755648403038,0.22133632768193312,0.03631043743355452,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,1,2048,-0.09150126863628477,-0.17025211154146652,-0.012750425731103021,-0.09150126863628477,-0.17025211154146652,-0.012750425731103021,0.1575016858103635,-0.06932214733564447,-0.12898446258046686,-0.009659832090822086,0.11932463048964478,1.502945328329708,1.302169285987007,1.703721370672409,0.2487123831446474,0.025203439168996245,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,1,2048,8.553461370547646e-06,-0.00013453144056543094,0.00015163836330652625,8.553461370547646e-06,-0.00013453144056543094,0.00015163836330652625,0.0002861698038719572,-0.07297588203349072,1.1477868562431908,-1.2937386203101722,-2.441525476553363,-0.00013431635046164293,-0.0004991127039976754,0.00023048000307438957,0.0008755141066911776,0.9014479089939533,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,1,2048,-0.0344843888077769,-0.06996960779849683,0.00100083018294303,-0.0344843888077769,-0.06996960779849683,0.00100083018294303,0.07097043798143986,-0.09166868567273524,-0.18599784440658215,0.0026604730611116557,0.18865831746769382,0.4451538243924761,0.354683912353579,0.5356237364313732,0.18803361864237556,0.056120593609318696,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,2048,363513.4359727362,348462.4506706985,378564.42127477395,363513.4359727362,348462.4506706985,378564.42127477395,30101.970604075468,0.2124405357734256,0.20364460400015638,0.2212364675466948,0.01759186354653841,984103.419876209,945730.7859992647,1022476.0537531533,0.9930574989506616,6.970753590278911e-21,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,2048,361561.13722479774,346395.8114443584,376726.4630052371,361561.13722479774,346395.8114443584,376726.4630052371,30330.65156087873,0.21583439786821024,0.20678143663620346,0.22488735910021704,0.018105922464013574,952056.1993985302,913392.0533563042,990720.3454407562,0.9928765906316195,8.78744979065339e-21,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,4,1,-319722.4778363014,-899855.850753769,260410.89508116624,-319722.4778363014,-899855.850753769,260410.89508116624,1160266.7458349352,-0.3697722460474132,-1.0407204438797435,0.3011759517849171,1.3418963956646606,1504091.9951783891,25036.30068210559,2983147.6896746727,0.06931700489780124,0.26205529674017763,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,4,1,-2497988.486717498,-7227488.247217262,2231511.2737822663,-2497988.486717498,-7227488.247217262,2231511.2737822663,9458999.520999528,-0.821510855942381,-2.376896486055114,0.7338747741703517,3.110771260225466,8036701.838661487,-4021203.9454988604,20094607.622821834,0.06402672207080085,0.28175606634816824,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,4,1,-1.3787677087494048,-2.070610945175638,-0.6869244723231717,-1.3787677087494048,-2.070610945175638,-0.6869244723231717,1.3836864728524665,-0.17057776504694644,-0.25617091629609734,-0.08498461379779557,0.17118630249830177,10.840462921971271,9.076601840528998,12.604324003413545,0.4933886142304823,0.0005541042669114689,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,4,1,-1.4278180526592577,-2.1413798139720766,-0.7142562913464388,-1.4278180526592577,-2.1413798139720766,-0.7142562913464388,1.4271235226256378,-0.17424111988502378,-0.2613193019872267,-0.08716293778282086,0.17415636420440583,11.05013148965391,9.230898817110061,12.86936416219776,0.4954122100835098,0.0005335891294116689,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,4,1,-5.654067276872343e-08,-0.011997122385696798,0.01199700930435126,-5.654067276872343e-08,-0.011997122385696798,0.01199700930435126,0.02399413169004806,-5.848840186016785e-07,-0.12410402651742139,0.12410285674938419,0.24820688326680557,0.09667000141903515,0.06608336499421763,0.12725663784385266,5.4466431365085555e-12,0.9999922087497901,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,4,1,-0.022125182526364473,-0.05290060522349582,0.008650240170766876,-0.022125182526364473,-0.05290060522349582,0.008650240170766876,0.0615508453942627,-0.034477547842269876,-0.08243471642797799,0.013479620743438236,0.09591433717141623,0.6859776313764299,0.6075153909405604,0.7644398718122993,0.11248365055217213,0.14829627342979881,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,4,1,-inf,,,-inf,,,,,,,,inf,,,,,,,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,4,1,-inf,,,-inf,,,,,,,,inf,,,,,,,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,4,2048,663340.7691875936,528245.9811534117,798435.5572217755,663340.7691875936,528245.9811534117,798435.5572217755,270189.57606836385,0.33433515194383756,0.2662450562008221,0.40242524768685295,0.13618019148603083,657377.7665794519,312952.2863939644,1001803.2467649393,0.855326677039353,5.5220349550386914e-09,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,4,2048,666263.3313565247,527261.4681421133,805265.1945709361,666263.3313565247,527261.4681421133,805265.1945709361,278003.72642882285,0.332577251661196,0.26319198690482465,0.40196251641756736,0.1387705295127427,670807.3838237913,316420.7773457717,1025193.9903018109,0.849255811665261,8.019368367534875e-09,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,4,2048,0.042704018174886504,-0.03326260881794256,0.11867064516771557,0.042704018174886504,-0.03326260881794256,0.11867064516771557,0.15193325398565813,0.0324804063438995,-0.025299330054620102,0.09026014274241911,0.11555947279703921,1.2293543998938001,1.0356767431846703,1.42303205660293,0.07191614236100896,0.2529667577665323,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,4,2048,0.047708350718744685,-0.03492482108307829,0.13034152252056766,0.047708350718744685,-0.03492482108307829,0.13034152252056766,0.16526634360364595,0.03552532253442023,-0.026006254979294364,0.09705690004813482,0.12306315502742918,1.2475225687836442,1.036848491039864,1.4581966465274243,0.07556226930546917,0.24082047386787528,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,4,2048,-0.00047231233739560187,-0.002561834320644941,0.0016172096458537373,-0.00047231233739560187,-0.002561834320644941,0.0016172096458537373,0.004179043966498678,-0.30714451581677554,-1.665959789143157,1.051670757509606,2.717630546652763,0.0024823774689102947,-0.0028448792144244437,0.007809634152245034,0.012373844191788774,0.640576962997289,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,4,2048,0.03792460538594532,-0.03824929843384571,0.11409850920573635,0.03792460538594532,-0.03824929843384571,0.11409850920573635,0.15234780763958206,0.13651771410414082,-0.13768651605300156,0.41072194426128317,0.5484084603142847,0.20195067501446987,0.0077445640126426185,0.3961567860162971,0.05729949863251571,0.3094125016349708,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,4,2048,454713.79457643384,433435.48945175105,475992.0997011166,454713.79457643384,433435.48945175105,475992.0997011166,42556.61024936556,0.29794984923808043,0.28400730366422844,0.3118923948119324,0.02788509114770399,616714.4637437233,562465.2172202539,670963.7102671928,0.9911490597382834,6.207496913098356e-20,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,4,2048,443947.9357880518,421086.002310444,466809.8692656596,443947.9357880518,421086.002310444,466809.8692656596,45723.86695521558,0.29517149365170836,0.27997108272880866,0.3103719045746081,0.030400821845799453,616138.0386628517,557851.3162024604,674424.7611232429,0.9893010067563588,3.4234380268793413e-19,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,1,-62900.66476922507,-107449.53780379848,-18351.791734651655,-62900.66476922507,-107449.53780379848,-18351.791734651655,89097.74606914681,-0.11682145179726548,-0.1995592740909524,-0.03408362950357855,0.16547564458737385,664741.4845597302,551163.6981038018,778319.2710156585,,0.00826747960273939,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,1,-69028.22639654706,-117368.95649712728,-20687.49629596684,-69028.22639654706,-117368.95649712728,-20687.49629596684,96681.46020116043,-0.12696544918016534,-0.21587983726915613,-0.038051061091174496,0.17782877617798165,684240.9553298586,560995.7922877683,807486.1183719488,,0.007685159096452282,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,1,1,-1.9002810519427527,-2.7476050158552248,-1.0529570880302808,-1.9002810519427527,-2.7476050158552248,-1.0529570880302808,1.694647927824944,-0.24487607326645863,-0.3540648508187738,-0.1356872957141435,0.2183775551046303,11.580107203111476,9.419846489949233,13.74036791627372,,0.00017393224718767735,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,1,1,-2.0306920167959044,-2.9954689278887914,-1.0659151057030174,-2.0306920167959044,-2.9954689278887914,-1.0659151057030174,1.929553822185774,-0.25422967288315196,-0.3750135812669381,-0.13344576449936582,0.2415678167675723,12.017297233937372,9.557589085974175,14.477005381900568,,0.0003289992346141997,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,1,1,0.0,,,0.0,,,,,,,,0.0,,,,,,,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,1,1,-0.056798788518764645,-0.08691830117163667,-0.026679275865892624,-0.056798788518764645,-0.08691830117163667,-0.026679275865892624,0.06023902530574404,-0.07042803493056365,-0.10777492461831154,-0.03308114524281576,0.07469377937549578,0.92027325853894,0.8434832671604906,0.9970632499173895,,0.0009142615130228593,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,1,10234.461536615683,7015.847470906501,13453.075602324865,10234.461536615683,7015.847470906501,13453.075602324865,6437.228131418364,0.14616457569575886,0.10019758880937785,0.19213156258213984,0.091933973772762,49600.08610491044,41394.1981410228,57805.97406879808,,2.88381355123312e-06,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,1,9980.108006483173,7022.106730067933,12938.109282898413,9980.108006483173,7022.106730067933,12938.109282898413,5916.0025528304795,0.14441166013017906,0.10160953066256008,0.18721378959779802,0.08560425893523795,49178.29001548765,41636.83690065083,56719.74313032447,,1.3124549916611086e-06,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,2048,263256.7736420168,29774.399690316903,496739.14759371674,263256.7736420168,29774.399690316903,496739.14759371674,466964.74790339987,0.12437400152925185,0.014066727254097864,0.23468127580440584,0.220614548550308,1617925.9074775742,1022660.3170477321,2213191.4979074164,,0.029234473627978767,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,2048,261574.9782440236,7721.674744875665,515428.2817431715,261574.9782440236,7721.674744875665,515428.2817431715,507706.6069982959,0.12202694625026392,0.0036022267702376896,0.24045166573029012,0.23684943896005242,1643943.3785319736,996741.9044659002,2291144.852598047,,0.04408434803880989,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,1,2048,-0.08898729733906384,-0.22875676671942158,0.05078217204129391,-0.08898729733906384,-0.22875676671942158,0.05078217204129391,0.2795389387607155,-0.0721198498184791,-0.1853961650043647,0.041156465367406504,0.2265526303717712,1.4242836572183761,1.0679400313308998,1.7806272831058525,,0.19768415367410686,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,1,2048,-0.09581235595814203,-0.24233209300833272,0.05070738109204867,-0.09581235595814203,-0.24233209300833272,0.05070738109204867,0.2930394741003814,-0.07545689836639255,-0.19084832984415365,0.03993453311136854,0.2307828629555222,1.4747445316406018,1.1011910324678993,1.8482980308133043,,0.18636073744781873,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,1,2048,0.0,,,0.0,,,,,,,,0.0,,,,,,,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,1,2048,-0.04163301471821577,-0.10756981981163405,0.024303790375202507,-0.04163301471821577,-0.10756981981163405,0.024303790375202507,0.13187361018683655,-0.10830776239163087,-0.27984152873684354,0.06322600395358177,0.34306753269042534,0.46428453899016126,0.29617801107250974,0.6323910669078128,,0.20124664128274747,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,2048,356330.03809641226,332889.8296022208,379770.2465906037,356330.03809641226,332889.8296022208,379770.2465906037,46880.41698838293,0.20874742962021348,0.19501554414947345,0.2224793150909535,0.02746377094148006,993648.0326985535,933886.9924412707,1053409.0729558363,,2.6506543830807865e-17,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,2048,349899.74205832183,325053.45815537963,374746.02596126404,349899.74205832183,325053.45815537963,374746.02596126404,49692.567805884406,0.2090836491350512,0.19423667704152295,0.22393062122857946,0.02969394418705651,973510.6861506259,910164.8429199418,1036856.5293813101,,1.0244369005148545e-16,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,4,1,-43262.22057092841,-107295.89993499336,20771.45879313653,-43262.22057092841,-107295.89993499336,20771.45879313653,128067.35872812988,-0.09483208306919573,-0.23519582585774432,0.04553165971935286,0.28072748557709715,541795.7608289805,378541.2705267251,705050.2511312359,,0.1728635815083488,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,4,1,-44368.60124335344,-108970.06367334045,20232.86118663357,-44368.60124335344,-108970.06367334045,20232.86118663357,129202.92485997402,-0.09646335853774372,-0.23691570226313766,0.04398898518765021,0.2809046874507879,547397.0127147048,382694.95394613757,712099.0714832721,,0.16621917132372607,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,4,1,-1.0538434457151349,-1.7465515611954967,-0.36113533023477307,-1.0538434457151349,-1.7465515611954967,-0.36113533023477307,1.3854162309607236,-0.15701926153846818,-0.26023052806641095,-0.05380799501052544,0.2064225330558855,8.836161264034171,7.070095165004945,10.602227363063397,,0.005003967508217183,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,4,1,-1.0690240576837586,-1.7093929212903731,-0.42865519407714414,-1.0690240576837586,-1.7093929212903731,-0.42865519407714414,1.280737727213229,-0.15645153493948305,-0.2501694367197111,-0.06273363315925504,0.18743580356045605,8.948910740007912,7.316284074294231,10.581537405721594,,0.0025158744689185984,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,4,1,0.025858977005127903,-0.022611895283724787,0.0743298492939806,0.025858977005127903,-0.022611895283724787,0.0743298492939806,0.09694174457770538,0.4699364548960452,-0.41092707983022825,1.3507999896223186,1.7617270694525469,-0.0016365332762898026,-0.12521349509715174,0.12194042854457214,,0.2770911597020775,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,4,1,-0.03263106703778796,-0.06184031012945502,-0.0034218239461209013,-0.03263106703778796,-0.06184031012945502,-0.0034218239461209013,0.05841848618333412,-0.049215472537239,-0.09327001416613354,-0.005160930908344461,0.08810908325778907,0.7274118834334439,0.6529426331826012,0.8018811336842866,,0.030564186324024134,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,4,1,4876.411509525449,-3348.080915920338,13100.903934971237,4876.411509525449,-3348.080915920338,13100.903934971237,16448.984850891575,0.07379283105456888,-0.05066520101983332,0.19825086312897108,0.2489160641488044,56079.85233731184,35111.42865393979,77048.27602068389,,0.22885876643182654,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,4,1,4674.831539621551,-3027.4592545679907,12377.122333811094,4674.831539621551,-3027.4592545679907,12377.122333811094,15404.581588379086,0.07217065433847906,-0.04673830779428343,0.19107961647124158,0.237817924265525,55551.22715427388,35914.161624804634,75188.29268374313,,0.21847504470136672,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,4,2048,691266.0435003851,289707.0361105706,1092825.0508901996,691266.0435003851,289707.0361105706,1092825.0508901996,803118.014779629,0.3771418583744311,0.15805875467225686,0.5962249620766054,0.43816620740434853,437511.1742471716,-586267.4330226335,1461289.7815169767,,0.0019727786426189417,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,4,2048,706136.386063239,304648.9173735523,1107623.8547529257,706136.386063239,304648.9173735523,1107623.8547529257,802974.9373793735,0.3812725737210814,0.16449269447213136,0.5980524529700315,0.4335597584979002,429159.9971222041,-594436.2215336366,1452756.215778045,,0.0016566290345379668,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,4,2048,-0.0057491450771982484,-0.1537736087954388,0.1422753186410423,-0.0057491450771982484,-0.1537736087954388,0.1422753186410423,0.2960489274364811,-0.004334726293217649,-0.1159418481005516,0.10727239551411628,0.22321424361466788,1.3311374612874312,0.953747646793224,1.7085272757816383,,0.9358668495186517,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,4,2048,-0.0013758009836588867,-0.1686499827198078,0.16589838075249003,-0.0013758009836588867,-0.1686499827198078,0.16589838075249003,0.3345483634722978,-0.0010146143034090542,-0.12437459107067526,0.12234536246385716,0.2467199535345324,1.3561751185317232,0.9297079601352793,1.7826422769281671,,0.9864035631117287,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,4,2048,0.0,,,0.0,,,,,,,,0.0,,,,,,,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,4,2048,0.0299886661901757,-0.13571950288644796,0.19569683526679937,0.0299886661901757,-0.13571950288644796,0.19569683526679937,0.33141633815324734,0.09137488703493903,-0.4135347056132144,0.5962844796830925,1.009819185296307,0.2552778129529658,-0.16719678088875228,0.6777524067946838,,0.7082390645117989,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,4,2048,365236.6975283954,316012.94493038225,414460.45012640854,365236.6975283954,316012.94493038225,414460.45012640854,98447.5051960263,0.23196968277524996,0.200706618706282,0.26323274684421794,0.06252612813793593,843776.291380758,718279.8538659918,969272.7288955243,,6.757336876799151e-12,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,4,2048,368138.5062519738,318594.18871372356,417682.82379022404,368138.5062519738,318594.18871372356,417682.82379022404,99088.63507650048,0.23925021927541515,0.20705177050253945,0.2714486680482909,0.06439689754575142,799431.0842966918,673117.363339104,925744.8052542796,,6.59757845520519e-12,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,1,25625.862826691708,-993.1532613105264,52244.87891469394,25625.862826691708,-993.1532613105264,52244.87891469394,53238.03217600446,0.04560204061770046,-0.0017673479198800192,0.09297142915528092,0.09473877707516094,422096.3339537872,327983.9000320863,516208.76787548815,0.18517581920436543,0.058236637379962035,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,1,25767.607576929266,-1469.8768760408639,53005.092029899395,25767.607576929266,-1469.8768760408639,53005.092029899395,54474.96890594026,0.045410588076824264,-0.002590383028081466,0.09341155918173,0.09600194220981147,424860.8047987822,328561.7550029905,521159.85459457396,0.17996700910680197,0.06229374714103404,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,1,1,-0.09012030728501808,-0.5314858200668527,0.3512452054968166,-0.09012030728501808,-0.5314858200668527,0.3512452054968166,0.8827310255636693,-0.011053339393091036,-0.06518722948019583,0.04308055069401376,0.10826778017420959,6.45872693646211,4.898264201112544,8.019189671811676,0.010119952558080625,0.6730300290999351,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,1,1,-0.09926647477367823,-0.5550984310081368,0.35656548146078043,-0.09926647477367823,-0.5550984310081368,0.35656548146078043,0.9116639124689172,-0.011899194274840428,-0.06654033083459901,0.042741942284918163,0.10928227311951717,6.607059998121835,4.995450661447259,8.218669334796413,0.011495338195259608,0.6527732578467563,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,1,1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,,,0.0,0.0,0.0,,,,,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,1,1,-0.016500923519334965,-0.032799670789378454,-0.0002021762492914747,-0.016500923519334965,-0.032799670789378454,-0.0002021762492914747,0.03259749454008698,-0.020526712257367186,-0.04080192261003086,-0.000251501904703519,0.040550420705327335,0.7984974726655312,0.7408726990680637,0.8561222462629986,0.20085439386641235,0.04750534166393491,True,-,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,1,5615.249271461173,3687.5478444993873,7542.950698422957,5615.249271461173,3687.5478444993873,7542.950698422957,3855.40285392357,0.07966987261604738,0.052319398985541145,0.10702034624655363,0.05470094726101248,65610.45996943497,58795.00621389666,72425.91372497329,0.6753966536596048,8.825651820609224e-06,True,+,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,1,5607.888651302128,3716.6005903514333,7499.176712252823,5607.888651302128,3716.6005903514333,7499.176712252823,3782.5761219013893,0.08062046545535298,0.0534308165045678,0.10781011440613815,0.054379297901570346,64586.35186818533,57899.63880280837,71273.0649335623,0.6831342548705965,7.068128691688296e-06,True,+,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,2048,10637417.195277542,6505949.1055437345,14768885.28501135,10637417.195277542,6505949.1055437345,14768885.28501135,8262936.179467615,4.876993718376809,2.9828173829547873,6.771170053798831,3.7883526708440436,-29432408.70115534,-44039354.21368837,-14825463.1886223,0.6191331851704471,3.861896983871619e-05,True,+,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,2048,10615780.15983319,6479357.958270532,14752202.361395847,10615780.15983319,6479357.958270532,14752202.361395847,8272844.403125315,4.812740145664977,2.937463445399047,6.688016845930907,3.7505534005318597,-29346983.14652065,-43971444.08939837,-14722522.20364293,0.6176065674910679,4.007705395681897e-05,True,+,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,1,2048,5.747055317811438,3.517903009066633,7.976207626556244,5.747055317811438,3.517903009066633,7.976207626556244,4.4583046174896115,4.497521772975224,2.7530351638441206,6.242008382106328,3.4889732182622075,-16.04482457348297,-23.926068142538472,-8.163581004427467,0.6197561453825671,3.803777456291937e-05,True,+,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,1,2048,5.800708879453227,3.551553546294233,8.04986421261222,5.800708879453227,3.551553546294233,8.04986421261222,4.4983106663179875,4.394666889166805,2.6906874830914473,6.098646295242164,3.4079588121507163,-16.17368511593883,-24.125650056031898,-8.221720175845764,0.6199254137335919,3.7881215692395055e-05,True,+,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,1,2048,0.002943160272866544,0.0026403953416693003,0.0032459252040637873,0.002943160272866544,0.0026403953416693003,0.0032459252040637873,0.000605529862394487,-25.110269114901456,-22.527158378117555,-27.69337985168536,-5.166221473567806,-0.008938136784949632,-0.01000857246472488,-0.007867701105174384,0.9586298684503457,6.709637031459367e-14,True,+,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,1,2048,-0.024554940989521185,-0.052137374931242056,0.0030274929521996834,-0.024554940989521185,-0.052137374931242056,0.0030274929521996834,0.05516486788344174,-0.06527357001535009,-0.13859502225818005,0.008047882227479888,0.14664290448565992,0.4153654809377088,0.31784685052860473,0.5128841113468129,0.1627167898704549,0.07779131402131141,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,2048,-72153.03809110099,-83214.3548473164,-61091.72133488558,-72153.03809110099,-83214.3548473164,-61091.72133488558,22122.633512430817,-0.04216688725338754,-0.0486312206878915,-0.035702553818883584,0.012928666869007913,2291102.8420677213,2251995.18163186,2330210.5025035827,0.9125400952512307,5.785896520149147e-11,True,-,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,2048,-69196.67856683803,-79195.54074567238,-59197.81638800369,-69196.67856683803,-79195.54074567238,-59197.81638800369,19997.72435766869,-0.04130704856055325,-0.047275882529548514,-0.03533821459155798,0.011937667937990531,2244329.646773437,2208978.3305194196,2279680.9630274544,0.9215318110683621,2.1698552587294737e-11,True,-,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,4,1,93150.55140670613,-43983.611034010886,230284.71384742315,93150.55140670613,-43983.611034010886,230284.71384742315,274268.32488143403,0.10773245862259459,-0.05086886211875649,0.2663337793639457,0.31720264148270216,265472.90744936717,-219369.5735214756,750315.38842021,0.10164266232783725,0.1706731271254688,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,4,1,inf,,,inf,,,,inf,,,,-inf,,,,,,,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,4,1,0.10322339786374457,-0.3940157649427497,0.6004625606702388,0.10322339786374457,-0.3940157649427497,0.6004625606702388,0.9944783256129885,0.012770546043698745,-0.048746665700605644,0.07428775778800313,0.12303442348860877,6.394489602131823,4.636483682671853,8.152495521591792,0.010457013838583329,0.6679233799088816,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,4,1,inf,,,inf,,,,inf,,,,-inf,,,,,,,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,4,1,0.02913811688003931,0.024984274315992896,0.03329195944408572,0.02913811688003931,0.024984274315992896,0.03329195944408572,0.008307685128092827,0.3014187497378018,0.25844939665924943,0.34438810281635407,0.08593870615710464,0.009255481156898927,-0.005430570068193752,0.023941532381991606,0.9234666133020794,1.7315678936715382e-11,True,+,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,4,1,-0.019632627396043816,-0.035344972792733555,-0.003920281999354076,-0.019632627396043816,-0.035344972792733555,-0.003920281999354076,0.03142469079337948,-0.030593413162127804,-0.055077872871471194,-0.006108953452784412,0.04896891941868678,0.6784999659854684,0.6229484360937456,0.7340514958771911,0.27685278695080473,0.017167513039457773,True,-,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,4,1,inf,,,inf,,,,,,,,-inf,,,,,,,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,4,1,inf,,,inf,,,,,,,,-inf,,,,,,,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,4,2048,-211569.73558131547,-313824.4539590075,-109315.01720362343,-211569.73558131547,-313824.4539590075,-109315.01720362343,204509.4367553841,-0.10663478407776356,-0.15817292012154976,-0.055096648033977354,0.10307627208757242,3282109.280886177,2920584.2570202434,3643634.3047521105,0.5121366955406805,0.00038854105792678653,True,-,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,4,2048,-214239.5221517305,-319486.0302387661,-108993.01406469486,-214239.5221517305,-319486.0302387661,-108993.01406469486,210493.01617407124,-0.10694148712846267,-0.15947716297791728,-0.05440581127900806,0.10507135169890922,3312315.944348555,2940213.3465258167,3684418.5421712934,0.5039898118214462,0.0004540263947291637,True,-,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,4,2048,-0.011256753270947856,-0.06075293849652772,0.03823943195463201,-0.011256753270947856,-0.06075293849652772,0.03823943195463201,0.09899237045115973,-0.008561815397700054,-0.0462083010753683,0.02908467027996819,0.0752929713553365,1.3912367142313027,1.216241273151938,1.5662321553106673,0.012524390057335855,0.6385394742146515,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,4,2048,-0.012774841448304153,-0.06582983099384307,0.04028014809723477,-0.012774841448304153,-0.06582983099384307,0.04028014809723477,0.10610997909107783,-0.009512598024034698,-0.04901921661952985,0.02999402057146046,0.07901323719099031,1.4289721452847906,1.2413944308676308,1.6165498597019503,0.014017645821287394,0.6190866920965242,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,4,2048,-0.0010213083293668657,-0.002589983929287051,0.0005473672705533198,-0.0010213083293668657,-0.002589983929287051,0.0005473672705533198,0.003137351199840371,-0.6641563801884861,-1.684265467890589,0.35595270751361685,2.040218175404206,0.004129365444824086,-0.0014167403261031069,0.00967547121575128,0.09415604832638358,0.18819958354721036,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,4,2048,0.01795465499023015,-0.03491237306292463,0.07082168304338493,0.01795465499023015,-0.03491237306292463,0.07082168304338493,0.10573405610630957,0.06463161401023045,-0.12567454073675785,0.2549377687572188,0.3806123094939766,0.2618605262016153,0.0749473560137894,0.4487736963894412,0.027505457724118054,0.4846774523851137,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,4,2048,-142277.64485042624,-163722.58003777507,-120832.7096630774,-142277.64485042624,-163722.58003777507,-120832.7096630774,42889.87037469767,-0.09322699979362062,-0.10727872921595502,-0.07917527037128623,0.02810345884466879,2407688.782024303,2331869.486558901,2483508.077489705,0.9152091256880812,4.371852182808175e-11,True,-,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,4,2048,-138294.57080170122,-159648.64270572667,-116940.49889767577,-138294.57080170122,-159648.64270572667,-116940.49889767577,42708.143808050896,-0.0919491042457477,-0.10614697023710212,-0.0777512382543933,0.028395731982708824,2362865.558432111,2287367.513185703,2438363.603678519,0.9113852965493313,6.514591758398312e-11,True,-,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,1,2942.498259728782,-27374.54361728231,33259.54013673987,2942.498259728782,-27374.54361728231,33259.54013673987,60634.083754022184,0.005464917101808214,-0.05084101955665047,0.06177085376026689,0.11261187331691735,467211.9954728807,360025.0659891257,574398.9249566358,,0.8407111947478564,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,1,3098.0727183140775,-26467.51515715613,32663.660593784283,3098.0727183140775,-26467.51515715613,32663.660593784283,59131.17575094041,0.0056983673897963395,-0.048682403214393745,0.06007913799398642,0.10876154120838016,467862.0579852442,363331.91960268514,572392.1963678033,,0.8282333054062446,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,1,1,-0.3921408497650985,-0.848296190395078,0.06401449086488098,-0.3921408497650985,-0.848296190395078,0.06401449086488098,0.912310681259959,-0.050532478529782474,-0.1093140616533921,0.008249104593827146,0.11756316624721924,7.0556865965787665,5.442933923409175,8.668439269748358,,0.08765467588452353,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,1,1,-0.3166840985435119,-0.8095206864867013,0.17615248939967743,-0.3166840985435119,-0.8095206864867013,0.17615248939967743,0.9856731758863787,-0.039646826852180725,-0.10134682050032559,0.022053166795964137,0.12339998729628973,6.8752734791808034,5.132833012423454,8.617713945938153,,0.19374947985021945,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,1,1,0.0,,,0.0,,,,,,,,0.0,,,,,,,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,1,1,-0.016994337962629287,-0.042537765173418465,0.008549089248159895,-0.016994337962629287,-0.042537765173418465,0.008549089248159895,0.05108685442157836,-0.021072242188025652,-0.052744984349655424,0.01060049997360413,0.06334548432325955,0.800859906870568,0.710550253893098,0.8911695598480379,,0.17917256555764838,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,1,6369.9964530482175,3701.4403097418735,9038.552596354562,6369.9964530482175,3701.4403097418735,9038.552596354562,5337.112286612689,0.09097379724494677,0.05286252241029015,0.1290850720796034,0.07622254966931324,61193.48135561228,51758.71063106762,70628.25208015695,,8.987268339945893e-05,True,+,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,1,6497.654210943025,3961.002884193197,9034.305537692853,6497.654210943025,3961.002884193197,9034.305537692853,5073.302653499656,0.09402072912884091,0.057315512208403016,0.1307259460492788,0.0734104338408758,59625.651402108604,50657.234628855345,68594.06817536187,,4.0964013953503774e-05,True,+,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,2048,-96118.46087563716,-227645.39290370734,35408.47115243302,-96118.46087563716,-227645.39290370734,35408.47115243302,263053.86405614036,-0.045410560323101305,-0.10754962941099397,0.016728508764791365,0.12427813817578534,2696051.611030489,2231033.6833019364,3161069.538759042,,0.14209313854743327,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,2048,-102586.70942012194,-243296.60244188138,38123.18360163749,-102586.70942012194,-243296.60244188138,38123.18360163749,281419.78604351886,-0.04785757017141864,-0.11349992888597557,0.017784788543138298,0.13128471742911388,2736428.441524286,2238943.8438456855,3233913.039202886,,0.1429807066517846,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,1,2048,-0.0032178395930823277,-0.06327167592490945,0.056835996738744794,-0.0032178395930823277,-0.06327167592490945,0.056835996738744794,0.12010767266365424,-0.0026079015222679287,-0.051278597079774564,0.046062794035238705,0.09734139111501328,1.1669752839804621,0.9546529094479526,1.3792976585129717,,0.9116151787129926,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,1,2048,-0.0013840844203639835,-0.06092025562584009,0.05815208678511213,-0.0013840844203639835,-0.06092025562584009,0.05815208678511213,0.11907234241095221,-0.0010900339146606422,-0.04797766938558444,0.04579760155626316,0.0937752709418476,1.1914597170271715,0.9809675651007943,1.4019518689535486,,0.9615832451573794,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,1,2048,0.0,,,0.0,,,,,,,,0.0,,,,,,,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,1,2048,-0.024024857009635685,-0.07155930177323325,0.023509587753961877,-0.024024857009635685,-0.07155930177323325,0.023509587753961877,0.09506888952719512,-0.06250036232312615,-0.1861606205033069,0.06115989585705461,0.2473205163603615,0.41146006586530603,0.24340042470391907,0.579519707026693,,0.3023445732681372,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,2048,-78757.5578246681,-94966.40380169025,-62548.71184764594,-78757.5578246681,-94966.40380169025,-62548.71184764594,32417.691954044305,-0.046138231418526965,-0.055633796128392435,-0.03664266670866149,0.018991129419730947,2298910.820461757,2241603.8959339536,2356217.7449895605,,6.497645399514334e-09,True,-,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,2048,-75026.879633997,-93531.77628864122,-56521.982979352775,-75026.879633997,-93531.77628864122,-56521.982979352775,37009.79330928845,-0.044832538843305667,-0.05589019580715422,-0.03377488187945711,0.02211531392769711,2248290.5512279454,2182865.8616796695,2313715.2407762213,,9.915126533494975e-08,True,-,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,4,1,23724.681274066443,-3124.202170200537,50573.56471833342,23724.681274066443,-3124.202170200537,50573.56471833342,53697.76688853396,0.052005211837977995,-0.006848344717850918,0.1108587683938069,0.11770711311165782,340835.05529399513,245909.91754035317,435760.1930476371,,0.07983392798898645,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,4,1,24093.592510943614,-9092.482807792818,57279.667829680046,24093.592510943614,-9092.482807792818,57279.667829680046,66372.15063747286,0.052382738867469164,-0.019768291190333173,0.1245337689252715,0.14430206011560467,342010.4314518293,224679.93695759895,459340.9259460597,,0.14456252339184553,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,4,1,0.00034694209276544364,-0.4154460476002959,0.41613993178582676,0.00034694209276544364,-0.4154460476002959,0.41613993178582676,0.8315859793861227,5.1693248578941476e-05,-0.061900116064209934,0.06200350256136781,0.12390361862557775,5.673590100610341,4.203539887701385,7.143640313519297,,0.9986205663420396,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,4,1,-0.016512930599552913,-0.4286806877437865,0.3956548265446807,-0.016512930599552913,-0.4286806877437865,0.3956548265446807,0.8243355142884672,-0.002416665293994217,-0.06273736415412719,0.05790403356613877,0.12064139772026596,5.79137735875512,4.33414427843943,7.248610439070809,,0.9338499158231172,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,4,1,0.018139639800973054,0.0038094518690721096,0.032469827732874,0.018139639800973054,0.0038094518690721096,0.032469827732874,0.028660375863801886,0.3296525620278812,0.06922935528709659,0.5900757687686657,0.5208464134815691,0.02152147833617432,-0.029143386975449694,0.07218634364779833,,0.015967711113644666,True,+,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,4,1,-0.014395704910790775,-0.03586051965945539,0.00706910983787384,-0.014395704910790775,-0.03586051965945539,0.00706910983787384,0.04292962949732923,-0.02171217444010523,-0.054086261366422264,0.01066191248621181,0.06474817385263407,0.6727057970524816,0.5968162167240127,0.7485953773809504,,0.17587212282024658,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,4,1,295.22436023671685,-2833.907191242758,3424.3559117161913,295.22436023671685,-2833.907191242758,3424.3559117161913,6258.263102958949,0.004467514953482934,-0.042884410837602895,0.051819440744568755,0.09470385158217165,69823.41378517359,58760.26308879402,80886.56448155316,,0.8450976646699678,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,4,1,628.5405875569516,-2217.742808226214,3474.8239833401167,628.5405875569516,-2217.742808226214,3474.8239833401167,5692.566791566331,0.009703490938188878,-0.034237800499886936,0.05364478237626469,0.08788258287615162,67690.100010491,57626.968558806286,77753.23146217573,,0.6482497123639167,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,4,2048,-130630.63669574773,-308773.7905259025,47512.5171344071,-130630.63669574773,-308773.7905259025,47512.5171344071,356286.3076603096,-0.07126963858169319,-0.1684612202077467,0.025921943044360327,0.19438316325210703,2903201.2148355776,2273370.054359277,3533032.3753118785,,0.14081356053760197,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,4,2048,-148561.43203281032,-310375.8520678027,13252.988002182014,-148561.43203281032,-310375.8520678027,13252.988002182014,323628.84006998467,-0.08021453173178703,-0.16758490608097182,0.0071558426173977405,0.17474074869836956,2993253.4514102507,2421153.082907695,3565353.8199128066,,0.0696705738373305,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,4,2048,0.0011809887627357094,-0.07338807937001678,0.07575005689548821,0.0011809887627357094,-0.07338807937001678,0.07575005689548821,0.14913813626550498,0.0008904390084238139,-0.05533296394200312,0.057113841958850754,0.11244680590085387,1.3103470597676252,1.0467055910504706,1.5739885284847799,,0.9738227698136352,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,4,2048,-0.006780996836590201,-0.0810997494270226,0.0675377557538422,-0.006780996836590201,-0.0810997494270226,0.0675377557538422,0.1486375051808648,-0.005000793329481878,-0.05980877085340778,0.04980718419444403,0.1096159550478518,1.3723907060905054,1.1096342364604053,1.6351471757206055,,0.8501289399452049,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,4,2048,0.0,,,0.0,,,,,,,,0.0,,,,,,,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,4,2048,0.01474261166106485,-0.04031312456220777,0.06979834788433747,0.01474261166106485,-0.04031312456220777,0.06979834788433747,0.11011147244654525,0.04492045316677297,-0.1228333124100035,0.21267421874354947,0.335507531153553,0.30101597654028456,0.10636455440681589,0.4956673986737532,,0.5806628861748675,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,4,2048,-91238.09471836411,-123441.08247084066,-59035.10696588757,-91238.09471836411,-123441.08247084066,-59035.10696588757,64405.97550495309,-0.05794727647046391,-0.07840008667247401,-0.03749446626845381,0.0409056204040202,2213200.668120917,2099345.9130496997,2327055.423192134,,1.2426534688821575e-05,True,-,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,4,2048,-89794.99441190604,-119914.61108204685,-59675.37774176523,-89794.99441190604,-119914.61108204685,-59675.37774176523,60239.233340281615,-0.05835703611015022,-0.0779315298684597,-0.03878254235184074,0.039148987516618966,2173231.586287336,2066742.6603163565,2279720.5122583155,,6.600495758504772e-06,True,-,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=weak-scaling/outplots/a=weak_scaling_regression_results+async_mode=3+comp_work=0+impl=proc+nproc=16_64_256+nthread=1+proc=0-255+readability=latexcsvreader+replicate=0-9+slurm_nnodes=64_256+slurm_ntasks=256+subject=inlet_outlet+view=summary+ext=.csv <==
IndependentVariable,DependentVariable,DependentVariableSlug,CpusPerNode,NumSimelsPerCpu,SlopeEstimate,SlopeEstimate95CILowerBound,SlopeEstimate95CIUpperBound,AbsoluteEffectSize,AbsoluteEffectSize95CILowerBound,AbsoluteEffectSize95CIUpperBound,AbsoluteEffectSize95CIWidth,RelativeEffectSize,RelativeEffectSize95CILowerBound,RelativeEffectSize95CIUpperBound,RelativeEffectSize95CIWidth,InterceptEstimate,InterceptEstimate95CILowerBound,InterceptEstimate95CIUpperBound,R2,p,Significant,SignificantEffectSign,n,Filter,NumProcesses,NumProcessesPrettyprint,RegressionModel,RegressionModelSlug,Statistic
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,1,-19'000,-35'000,-2'400,-19'000,-35'000,-2'400,33'000,-0.033,-0.062,-0.0043,0.058,580'000,530'000,640'000,0.16,0.026,True,-,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,1,-20'000,-36'000,-3'000,-20'000,-36'000,-3'000,33'000,-0.035,-0.064,-0.0054,0.059,590'000,540'000,640'000,0.17,0.022,True,-,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,1,1,-1,-1.4,-0.7,-1,-1.4,-0.7,0.65,-0.13,-0.17,-0.086,0.08,9.9,8.9,11,0.6,5.7e-07,True,-,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,1,1,-1.1,-1.4,-0.73,-1.1,-1.4,-0.73,0.68,-0.13,-0.17,-0.087,0.081,10,9.1,11,0.6,5.5e-07,True,-,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,1,1,0,0,0,0,0,0,0,nan,nan,nan,nan,0,0,0,nan,nan,NaN,NaN,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,1,1,-0.036,-0.045,-0.026,-0.036,-0.045,-0.026,0.019,-0.044,-0.056,-0.033,0.023,0.87,0.84,0.9,0.69,1.6e-08,True,-,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,1,8'800,7'400,10'000,8'800,7'400,10'000,2'700,0.12,0.11,0.14,0.039,54'000,50'000,58'000,0.86,1.4e-13,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,1,8'700,7'400,10'000,8'700,7'400,10'000,2'700,0.13,0.11,0.14,0.039,53'000,49'000,57'000,0.86,1.2e-13,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,2048,5.5e+06,3.5e+06,7.5e+06,5.5e+06,3.5e+06,7.5e+06,4e+06,2.5,1.6,3.4,1.8,-1e+07,-1.7e+07,-4.3e+06,0.53,4.8e-06,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,2048,5.5e+06,3.5e+06,7.4e+06,5.5e+06,3.5e+06,7.4e+06,4e+06,2.5,1.6,3.4,1.8,-1e+07,-1.7e+07,-4.2e+06,0.53,5e-06,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,1,2048,2.8,1.7,3.9,2.8,1.7,3.9,2.2,2.2,1.4,3.1,1.7,-5.4,-8.7,-2,0.5,1.1e-05,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,1,2048,2.9,1.8,4,2.9,1.8,4,2.2,2.2,1.3,3,1.7,-5.4,-8.8,-2,0.5,1.1e-05,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,1,2048,0.0015,0.0011,0.0018,0.0015,0.0011,0.0018,0.0007,-13,-9.6,-16,-6,-0.0036,-0.0047,-0.0025,0.72,2.5e-09,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,1,2048,-0.03,-0.044,-0.015,-0.03,-0.044,-0.015,0.028,-0.078,-0.12,-0.041,0.076,0.43,0.39,0.48,0.39,0.00021,True,-,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,2048,150'000,97'000,190'000,150'000,97'000,190'000,98'000,0.085,0.056,0.11,0.057,1.5e+06,1.3e+06,1.6e+06,0.57,1.5e-06,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,2048,150'000,98'000,190'000,150'000,98'000,190'000,97'000,0.087,0.058,0.12,0.058,1.5e+06,1.3e+06,1.6e+06,0.58,1.2e-06,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,4,1,-110'000,-350'000,120'000,-110'000,-350'000,120'000,470'000,-0.13,-0.4,0.14,0.54,1e+06,300'000,1.7e+06,0.034,0.33,False,0,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,4,1,inf,nan,nan,inf,nan,nan,nan,inf,nan,nan,nan,-inf,nan,nan,nan,nan,NaN,NaN,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,4,1,-0.64,-0.97,-0.3,-0.64,-0.97,-0.3,0.67,-0.079,-0.12,-0.037,0.083,9.1,8.1,10,0.35,0.00055,True,-,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,4,1,inf,nan,nan,inf,nan,nan,nan,inf,nan,nan,nan,-inf,nan,nan,nan,nan,NaN,NaN,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,4,1,0.015,0.0088,0.02,0.015,0.0088,0.02,0.012,0.15,0.091,0.21,0.12,0.063,0.045,0.081,0.49,1.7e-05,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,4,1,-0.021,-0.033,-0.0087,-0.021,-0.033,-0.0087,0.024,-0.033,-0.052,-0.014,0.038,0.68,0.65,0.72,0.3,0.0016,True,-,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,4,1,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,NaN,NaN,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,4,1,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,NaN,NaN,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,4,2048,230'000,110'000,340'000,230'000,110'000,340'000,220'000,0.11,0.057,0.17,0.11,1.7e+06,1.3e+06,2e+06,0.38,0.0003,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,4,2048,230'000,110'000,340'000,230'000,110'000,340'000,230'000,0.11,0.056,0.17,0.11,1.7e+06,1.3e+06,2.1e+06,0.37,0.00034,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,4,2048,0.016,-0.016,0.047,0.016,-0.016,0.047,0.063,0.012,-0.012,0.036,0.048,1.3,1.2,1.4,0.036,0.32,False,0,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,4,2048,0.017,-0.017,0.052,0.017,-0.017,0.052,0.068,0.013,-0.012,0.038,0.051,1.3,1.2,1.4,0.038,0.3,False,0,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,4,2048,-0.00075,-0.0016,9.3e-05,-0.00075,-0.0016,9.3e-05,0.0017,-0.49,-1,0.06,1.1,0.0031,0.00051,0.0057,0.11,0.079,False,0,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,4,2048,0.028,-0.0021,0.058,0.028,-0.0021,0.058,0.06,0.1,-0.0077,0.21,0.22,0.23,0.13,0.32,0.11,0.067,False,0,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,4,2048,160'000,89'000,220'000,160'000,89'000,220'000,130'000,0.1,0.058,0.15,0.088,1.3e+06,1.1e+06,1.5e+06,0.45,5.6e-05,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,4,2048,150'000,87'000,220'000,150'000,87'000,220'000,130'000,0.1,0.058,0.15,0.088,1.3e+06,1.1e+06,1.5e+06,0.45,5.5e-05,True,+,30,lambda row: True,16_64_256,16/64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,1,-26'000,-47'000,-6'000,-26'000,-47'000,-6'000,41'000,-0.049,-0.087,-0.011,0.076,580'000,510'000,640'000,nan,0.013,True,-,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,1,-26'000,-47'000,-4'900,-26'000,-47'000,-4'900,42'000,-0.048,-0.086,-0.0091,0.077,580'000,510'000,640'000,nan,0.017,True,-,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,1,1,-1.1,-1.6,-0.62,-1.1,-1.6,-0.62,0.96,-0.14,-0.2,-0.079,0.12,9.7,8.2,11,nan,6.6e-05,True,-,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,1,1,-1.1,-1.6,-0.55,-1.1,-1.6,-0.55,1.1,-0.13,-0.2,-0.069,0.13,9.7,8.1,11,nan,0.00025,True,-,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,1,1,0,nan,nan,0,nan,nan,nan,nan,nan,nan,nan,0,nan,nan,nan,nan,NaN,NaN,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,1,1,-0.038,-0.051,-0.024,-0.038,-0.051,-0.024,0.026,-0.047,-0.063,-0.03,0.033,0.88,0.84,0.92,nan,2.7e-06,True,-,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,1,8'600,6'900,10'000,8'600,6'900,10'000,3'500,0.12,0.098,0.15,0.05,53'000,48'000,59'000,nan,6.7e-11,True,+,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,1,8'500,6'800,10'000,8'500,6'800,10'000,3'300,0.12,0.099,0.15,0.048,53'000,47'000,58'000,nan,3.2e-11,True,+,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,2048,61'000,-29'000,150'000,61'000,-29'000,150'000,180'000,0.029,-0.014,0.072,0.086,2.1e+06,1.8e+06,2.4e+06,nan,0.18,False,0,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,2048,60'000,-32'000,150'000,60'000,-32'000,150'000,180'000,0.028,-0.015,0.071,0.086,2.1e+06,1.8e+06,2.4e+06,nan,0.19,False,0,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,1,2048,-0.034,-0.074,0.0068,-0.034,-0.074,0.0068,0.081,-0.027,-0.06,0.0055,0.065,1.3,1.2,1.4,nan,0.1,False,0,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,1,2048,-0.037,-0.08,0.0057,-0.037,-0.08,0.0057,0.085,-0.029,-0.063,0.0045,0.067,1.3,1.2,1.5,nan,0.087,False,0,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,1,2048,0,nan,nan,0,nan,nan,nan,nan,nan,nan,nan,0,nan,nan,nan,nan,NaN,NaN,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,1,2048,-0.031,-0.055,-0.0064,-0.031,-0.055,-0.0064,0.048,-0.079,-0.14,-0.017,0.13,0.44,0.36,0.51,nan,0.015,True,-,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,2048,140'000,33'000,240'000,140'000,33'000,240'000,210'000,0.081,0.019,0.14,0.12,1.4e+06,1.1e+06,1.8e+06,nan,0.012,True,+,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,2048,140'000,35'000,240'000,140'000,35'000,240'000,210'000,0.083,0.021,0.14,0.12,1.4e+06,1.1e+06,1.7e+06,nan,0.011,True,+,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,4,1,-1'400,-23'000,20'000,-1'400,-23'000,20'000,43'000,-0.003,-0.05,0.044,0.095,440'000,370'000,510'000,nan,0.9,False,0,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,4,1,-3'400,-26'000,19'000,-3'400,-26'000,19'000,44'000,-0.0074,-0.056,0.041,0.096,450'000,380'000,510'000,nan,0.75,False,0,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,4,1,-0.42,-0.72,-0.12,-0.42,-0.72,-0.12,0.6,-0.063,-0.11,-0.018,0.089,7.3,6.4,8.3,nan,0.0074,True,-,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,4,1,-0.47,-0.76,-0.18,-0.47,-0.76,-0.18,0.58,-0.068,-0.11,-0.026,0.085,7.5,6.5,8.4,nan,0.0027,True,-,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,4,1,0.019,0.0076,0.029,0.019,0.0076,0.029,0.022,0.34,0.14,0.54,0.4,0.02,-0.014,0.054,nan,0.0016,True,+,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,4,1,-0.024,-0.035,-0.014,-0.024,-0.035,-0.014,0.021,-0.036,-0.052,-0.021,0.031,0.71,0.68,0.74,nan,5.5e-05,True,-,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,4,1,2'000,-470,4'400,2'000,-470,4'400,4'900,0.03,-0.0072,0.067,0.074,63'000,56'000,71'000,nan,0.11,False,0,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,4,1,1'700,-460,3'800,1'700,-460,3'800,4'300,0.026,-0.0071,0.059,0.066,64'000,57'000,70'000,nan,0.12,False,0,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,4,2048,200'000,25'000,380'000,200'000,25'000,380'000,360'000,0.11,0.014,0.21,0.19,1.6e+06,1.1e+06,2.2e+06,nan,0.027,True,+,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,4,2048,200'000,13'000,380'000,200'000,13'000,380'000,370'000,0.11,0.0073,0.21,0.2,1.7e+06,1.1e+06,2.2e+06,nan,0.036,True,+,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,4,2048,-0.0031,-0.059,0.053,-0.0031,-0.059,0.053,0.11,-0.0023,-0.044,0.04,0.084,1.3,1.2,1.5,nan,0.91,False,0,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,4,2048,-0.003,-0.063,0.057,-0.003,-0.063,0.057,0.12,-0.0022,-0.047,0.042,0.089,1.4,1.2,1.5,nan,0.92,False,0,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,4,2048,0,nan,nan,0,nan,nan,nan,nan,nan,nan,nan,0,nan,nan,nan,nan,NaN,NaN,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,4,2048,0.019,-0.024,0.061,0.019,-0.024,0.061,0.085,0.057,-0.072,0.19,0.26,0.29,0.16,0.42,nan,0.37,False,0,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,4,2048,140'000,27'000,250'000,140'000,27'000,250'000,220'000,0.087,0.017,0.16,0.14,1.3e+06,970'000,1.6e+06,nan,0.016,True,+,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,4,2048,140'000,28'000,240'000,140'000,28'000,240'000,220'000,0.088,0.018,0.16,0.14,1.3e+06,950'000,1.6e+06,nan,0.015,True,+,30,lambda row: True,16_64_256,16/64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,1,-63'000,-92'000,-34'000,-63'000,-92'000,-34'000,58'000,-0.11,-0.16,-0.061,0.1,690'000,610'000,760'000,0.54,0.00024,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,1,-65'000,-95'000,-36'000,-65'000,-95'000,-36'000,59'000,-0.12,-0.17,-0.063,0.1,700'000,620'000,770'000,0.54,0.00021,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,1,1,-2,-2.6,-1.4,-2,-2.6,-1.4,1.2,-0.24,-0.31,-0.17,0.15,12,11,14,0.72,2e-06,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,1,1,-2,-2.7,-1.4,-2,-2.7,-1.4,1.2,-0.24,-0.32,-0.17,0.15,12,11,14,0.72,1.9e-06,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,1,1,0,0,0,0,0,0,0,nan,nan,nan,nan,0,0,0,nan,nan,NaN,NaN,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,1,1,-0.055,-0.074,-0.036,-0.055,-0.074,-0.036,0.038,-0.068,-0.092,-0.044,0.048,0.91,0.86,0.96,0.67,1.1e-05,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,1,12'000,9'200,15'000,12'000,9'200,15'000,5'600,0.17,0.13,0.21,0.079,47'000,39'000,54'000,0.82,4.5e-08,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,1,12'000,9'100,15'000,12'000,9'100,15'000,5'500,0.17,0.13,0.21,0.079,46'000,39'000,53'000,0.82,4.2e-08,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,2048,300'000,170'000,430'000,300'000,170'000,430'000,260'000,0.14,0.077,0.2,0.12,1.6e+06,1.3e+06,1.9e+06,0.56,0.00014,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,2048,290'000,160'000,430'000,290'000,160'000,430'000,270'000,0.13,0.073,0.19,0.12,1.6e+06,1.3e+06,2e+06,0.54,0.00021,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,1,2048,-0.081,-0.16,-0.0058,-0.081,-0.16,-0.0058,0.15,-0.064,-0.12,-0.0045,0.12,1.4,1.2,1.6,0.22,0.036,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,1,2048,-0.092,-0.17,-0.013,-0.092,-0.17,-0.013,0.16,-0.069,-0.13,-0.0097,0.12,1.5,1.3,1.7,0.25,0.025,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,1,2048,8.6e-06,-0.00013,0.00015,8.6e-06,-0.00013,0.00015,0.00029,-0.073,1.1,-1.3,-2.4,-0.00013,-0.0005,0.00023,0.00088,0.9,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,1,2048,-0.034,-0.07,0.001,-0.034,-0.07,0.001,0.071,-0.092,-0.19,0.0027,0.19,0.45,0.35,0.54,0.19,0.056,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,2048,360'000,350'000,380'000,360'000,350'000,380'000,30'000,0.21,0.2,0.22,0.018,980'000,950'000,1e+06,0.99,7e-21,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,2048,360'000,350'000,380'000,360'000,350'000,380'000,30'000,0.22,0.21,0.22,0.018,950'000,910'000,990'000,0.99,8.8e-21,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,4,1,-320'000,-900'000,260'000,-320'000,-900'000,260'000,1.2e+06,-0.37,-1,0.3,1.3,1.5e+06,25'000,3e+06,0.069,0.26,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,4,1,-2.5e+06,-7.2e+06,2.2e+06,-2.5e+06,-7.2e+06,2.2e+06,9.5e+06,-0.82,-2.4,0.73,3.1,8e+06,-4e+06,2e+07,0.064,0.28,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,4,1,-1.4,-2.1,-0.69,-1.4,-2.1,-0.69,1.4,-0.17,-0.26,-0.085,0.17,11,9.1,13,0.49,0.00055,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,4,1,-1.4,-2.1,-0.71,-1.4,-2.1,-0.71,1.4,-0.17,-0.26,-0.087,0.17,11,9.2,13,0.5,0.00053,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,4,1,-5.7e-08,-0.012,0.012,-5.7e-08,-0.012,0.012,0.024,-5.8e-07,-0.12,0.12,0.25,0.097,0.066,0.13,5.4e-12,1,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,4,1,-0.022,-0.053,0.0087,-0.022,-0.053,0.0087,0.062,-0.034,-0.082,0.013,0.096,0.69,0.61,0.76,0.11,0.15,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,4,1,-inf,nan,nan,-inf,nan,nan,nan,nan,nan,nan,nan,inf,nan,nan,nan,nan,NaN,NaN,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,4,1,-inf,nan,nan,-inf,nan,nan,nan,nan,nan,nan,nan,inf,nan,nan,nan,nan,NaN,NaN,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,4,2048,660'000,530'000,800'000,660'000,530'000,800'000,270'000,0.33,0.27,0.4,0.14,660'000,310'000,1e+06,0.86,5.5e-09,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,4,2048,670'000,530'000,810'000,670'000,530'000,810'000,280'000,0.33,0.26,0.4,0.14,670'000,320'000,1e+06,0.85,8e-09,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,4,2048,0.043,-0.033,0.12,0.043,-0.033,0.12,0.15,0.032,-0.025,0.09,0.12,1.2,1,1.4,0.072,0.25,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,4,2048,0.048,-0.035,0.13,0.048,-0.035,0.13,0.17,0.036,-0.026,0.097,0.12,1.2,1,1.5,0.076,0.24,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,4,2048,-0.00047,-0.0026,0.0016,-0.00047,-0.0026,0.0016,0.0042,-0.31,-1.7,1.1,2.7,0.0025,-0.0028,0.0078,0.012,0.64,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,4,2048,0.038,-0.038,0.11,0.038,-0.038,0.11,0.15,0.14,-0.14,0.41,0.55,0.2,0.0077,0.4,0.057,0.31,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,4,2048,450'000,430'000,480'000,450'000,430'000,480'000,43'000,0.3,0.28,0.31,0.028,620'000,560'000,670'000,0.99,6.2e-20,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,4,2048,440'000,420'000,470'000,440'000,420'000,470'000,46'000,0.3,0.28,0.31,0.03,620'000,560'000,670'000,0.99,3.4e-19,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,1,-63'000,-110'000,-18'000,-63'000,-110'000,-18'000,89'000,-0.12,-0.2,-0.034,0.17,660'000,550'000,780'000,nan,0.0083,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,1,-69'000,-120'000,-21'000,-69'000,-120'000,-21'000,97'000,-0.13,-0.22,-0.038,0.18,680'000,560'000,810'000,nan,0.0077,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,1,1,-1.9,-2.7,-1.1,-1.9,-2.7,-1.1,1.7,-0.24,-0.35,-0.14,0.22,12,9.4,14,nan,0.00017,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,1,1,-2,-3,-1.1,-2,-3,-1.1,1.9,-0.25,-0.38,-0.13,0.24,12,9.6,14,nan,0.00033,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,1,1,0,nan,nan,0,nan,nan,nan,nan,nan,nan,nan,0,nan,nan,nan,nan,NaN,NaN,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,1,1,-0.057,-0.087,-0.027,-0.057,-0.087,-0.027,0.06,-0.07,-0.11,-0.033,0.075,0.92,0.84,1,nan,0.00091,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,1,10'000,7'000,13'000,10'000,7'000,13'000,6'400,0.15,0.1,0.19,0.092,50'000,41'000,58'000,nan,2.9e-06,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,1,10'000,7'000,13'000,10'000,7'000,13'000,5'900,0.14,0.1,0.19,0.086,49'000,42'000,57'000,nan,1.3e-06,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,2048,260'000,30'000,500'000,260'000,30'000,500'000,470'000,0.12,0.014,0.23,0.22,1.6e+06,1e+06,2.2e+06,nan,0.029,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,2048,260'000,7'700,520'000,260'000,7'700,520'000,510'000,0.12,0.0036,0.24,0.24,1.6e+06,1'000'000,2.3e+06,nan,0.044,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,1,2048,-0.089,-0.23,0.051,-0.089,-0.23,0.051,0.28,-0.072,-0.19,0.041,0.23,1.4,1.1,1.8,nan,0.2,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,1,2048,-0.096,-0.24,0.051,-0.096,-0.24,0.051,0.29,-0.075,-0.19,0.04,0.23,1.5,1.1,1.8,nan,0.19,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,1,2048,0,nan,nan,0,nan,nan,nan,nan,nan,nan,nan,0,nan,nan,nan,nan,NaN,NaN,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,1,2048,-0.042,-0.11,0.024,-0.042,-0.11,0.024,0.13,-0.11,-0.28,0.063,0.34,0.46,0.3,0.63,nan,0.2,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,2048,360'000,330'000,380'000,360'000,330'000,380'000,47'000,0.21,0.2,0.22,0.027,990'000,930'000,1.1e+06,nan,2.7e-17,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,2048,350'000,330'000,370'000,350'000,330'000,370'000,50'000,0.21,0.19,0.22,0.03,970'000,910'000,1e+06,nan,1e-16,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,4,1,-43'000,-110'000,21'000,-43'000,-110'000,21'000,130'000,-0.095,-0.24,0.046,0.28,540'000,380'000,710'000,nan,0.17,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,4,1,-44'000,-110'000,20'000,-44'000,-110'000,20'000,130'000,-0.096,-0.24,0.044,0.28,550'000,380'000,710'000,nan,0.17,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,4,1,-1.1,-1.7,-0.36,-1.1,-1.7,-0.36,1.4,-0.16,-0.26,-0.054,0.21,8.8,7.1,11,nan,0.005,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,4,1,-1.1,-1.7,-0.43,-1.1,-1.7,-0.43,1.3,-0.16,-0.25,-0.063,0.19,8.9,7.3,11,nan,0.0025,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,4,1,0.026,-0.023,0.074,0.026,-0.023,0.074,0.097,0.47,-0.41,1.4,1.8,-0.0016,-0.13,0.12,nan,0.28,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,4,1,-0.033,-0.062,-0.0034,-0.033,-0.062,-0.0034,0.058,-0.049,-0.093,-0.0052,0.088,0.73,0.65,0.8,nan,0.031,True,-,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,4,1,4'900,-3'300,13'000,4'900,-3'300,13'000,16'000,0.074,-0.051,0.2,0.25,56'000,35'000,77'000,nan,0.23,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,4,1,4'700,-3'000,12'000,4'700,-3'000,12'000,15'000,0.072,-0.047,0.19,0.24,56'000,36'000,75'000,nan,0.22,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,4,2048,690'000,290'000,1.1e+06,690'000,290'000,1.1e+06,800'000,0.38,0.16,0.6,0.44,440'000,-590'000,1.5e+06,nan,0.002,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,4,2048,710'000,300'000,1.1e+06,710'000,300'000,1.1e+06,800'000,0.38,0.16,0.6,0.43,430'000,-590'000,1.5e+06,nan,0.0017,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,4,2048,-0.0057,-0.15,0.14,-0.0057,-0.15,0.14,0.3,-0.0043,-0.12,0.11,0.22,1.3,0.95,1.7,nan,0.94,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,4,2048,-0.0014,-0.17,0.17,-0.0014,-0.17,0.17,0.33,-0.001,-0.12,0.12,0.25,1.4,0.93,1.8,nan,0.99,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,4,2048,0,nan,nan,0,nan,nan,nan,nan,nan,nan,nan,0,nan,nan,nan,nan,NaN,NaN,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,4,2048,0.03,-0.14,0.2,0.03,-0.14,0.2,0.33,0.091,-0.41,0.6,1,0.26,-0.17,0.68,nan,0.71,False,0,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,4,2048,370'000,320'000,410'000,370'000,320'000,410'000,98'000,0.23,0.2,0.26,0.063,840'000,720'000,970'000,nan,6.8e-12,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,4,2048,370'000,320'000,420'000,370'000,320'000,420'000,99'000,0.24,0.21,0.27,0.064,800'000,670'000,930'000,nan,6.6e-12,True,+,20,lambda row: row['Num Processes'] in [16]+[64],16_64,16/64,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,1,26'000,-990,52'000,26'000,-990,52'000,53'000,0.046,-0.0018,0.093,0.095,420'000,330'000,520'000,0.19,0.058,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,1,26'000,-1'500,53'000,26'000,-1'500,53'000,54'000,0.045,-0.0026,0.093,0.096,420'000,330'000,520'000,0.18,0.062,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,1,1,-0.09,-0.53,0.35,-0.09,-0.53,0.35,0.88,-0.011,-0.065,0.043,0.11,6.5,4.9,8,0.01,0.67,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,1,1,-0.099,-0.56,0.36,-0.099,-0.56,0.36,0.91,-0.012,-0.067,0.043,0.11,6.6,5,8.2,0.011,0.65,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,1,1,0,0,0,0,0,0,0,nan,nan,nan,nan,0,0,0,nan,nan,NaN,NaN,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,1,1,-0.017,-0.033,-0.0002,-0.017,-0.033,-0.0002,0.033,-0.021,-0.041,-0.00025,0.041,0.8,0.74,0.86,0.2,0.048,True,-,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,1,5'600,3'700,7'500,5'600,3'700,7'500,3'900,0.08,0.052,0.11,0.055,66'000,59'000,72'000,0.68,8.8e-06,True,+,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,1,5'600,3'700,7'500,5'600,3'700,7'500,3'800,0.081,0.053,0.11,0.054,65'000,58'000,71'000,0.68,7.1e-06,True,+,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,2048,1.1e+07,6.5e+06,1.5e+07,1.1e+07,6.5e+06,1.5e+07,8.3e+06,4.9,3,6.8,3.8,-2.9e+07,-4.4e+07,-1.5e+07,0.62,3.9e-05,True,+,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,2048,1.1e+07,6.5e+06,1.5e+07,1.1e+07,6.5e+06,1.5e+07,8.3e+06,4.8,2.9,6.7,3.8,-2.9e+07,-4.4e+07,-1.5e+07,0.62,4e-05,True,+,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,1,2048,5.7,3.5,8,5.7,3.5,8,4.5,4.5,2.8,6.2,3.5,-16,-24,-8.2,0.62,3.8e-05,True,+,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,1,2048,5.8,3.6,8,5.8,3.6,8,4.5,4.4,2.7,6.1,3.4,-16,-24,-8.2,0.62,3.8e-05,True,+,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,1,2048,0.0029,0.0026,0.0032,0.0029,0.0026,0.0032,0.00061,-25,-23,-28,-5.2,-0.0089,-0.01,-0.0079,0.96,6.7e-14,True,+,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,1,2048,-0.025,-0.052,0.003,-0.025,-0.052,0.003,0.055,-0.065,-0.14,0.008,0.15,0.42,0.32,0.51,0.16,0.078,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,2048,-72'000,-83'000,-61'000,-72'000,-83'000,-61'000,22'000,-0.042,-0.049,-0.036,0.013,2.3e+06,2.3e+06,2.3e+06,0.91,5.8e-11,True,-,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,2048,-69'000,-79'000,-59'000,-69'000,-79'000,-59'000,20'000,-0.041,-0.047,-0.035,0.012,2.2e+06,2.2e+06,2.3e+06,0.92,2.2e-11,True,-,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,4,1,93'000,-44'000,230'000,93'000,-44'000,230'000,270'000,0.11,-0.051,0.27,0.32,270'000,-220'000,750'000,0.1,0.17,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,4,1,inf,nan,nan,inf,nan,nan,nan,inf,nan,nan,nan,-inf,nan,nan,nan,nan,NaN,NaN,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,4,1,0.1,-0.39,0.6,0.1,-0.39,0.6,0.99,0.013,-0.049,0.074,0.12,6.4,4.6,8.2,0.01,0.67,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,4,1,inf,nan,nan,inf,nan,nan,nan,inf,nan,nan,nan,-inf,nan,nan,nan,nan,NaN,NaN,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,4,1,0.029,0.025,0.033,0.029,0.025,0.033,0.0083,0.3,0.26,0.34,0.086,0.0093,-0.0054,0.024,0.92,1.7e-11,True,+,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,4,1,-0.02,-0.035,-0.0039,-0.02,-0.035,-0.0039,0.031,-0.031,-0.055,-0.0061,0.049,0.68,0.62,0.73,0.28,0.017,True,-,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,4,1,inf,nan,nan,inf,nan,nan,nan,nan,nan,nan,nan,-inf,nan,nan,nan,nan,NaN,NaN,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,4,1,inf,nan,nan,inf,nan,nan,nan,nan,nan,nan,nan,-inf,nan,nan,nan,nan,NaN,NaN,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,4,2048,-210'000,-310'000,-110'000,-210'000,-310'000,-110'000,200'000,-0.11,-0.16,-0.055,0.1,3.3e+06,2.9e+06,3.6e+06,0.51,0.00039,True,-,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,4,2048,-210'000,-320'000,-110'000,-210'000,-320'000,-110'000,210'000,-0.11,-0.16,-0.054,0.11,3.3e+06,2.9e+06,3.7e+06,0.5,0.00045,True,-,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,4,2048,-0.011,-0.061,0.038,-0.011,-0.061,0.038,0.099,-0.0086,-0.046,0.029,0.075,1.4,1.2,1.6,0.013,0.64,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,4,2048,-0.013,-0.066,0.04,-0.013,-0.066,0.04,0.11,-0.0095,-0.049,0.03,0.079,1.4,1.2,1.6,0.014,0.62,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,4,2048,-0.001,-0.0026,0.00055,-0.001,-0.0026,0.00055,0.0031,-0.66,-1.7,0.36,2,0.0041,-0.0014,0.0097,0.094,0.19,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,4,2048,0.018,-0.035,0.071,0.018,-0.035,0.071,0.11,0.065,-0.13,0.25,0.38,0.26,0.075,0.45,0.028,0.48,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,4,2048,-140'000,-160'000,-120'000,-140'000,-160'000,-120'000,43'000,-0.093,-0.11,-0.079,0.028,2.4e+06,2.3e+06,2.5e+06,0.92,4.4e-11,True,-,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,4,2048,-140'000,-160'000,-120'000,-140'000,-160'000,-120'000,43'000,-0.092,-0.11,-0.078,0.028,2.4e+06,2.3e+06,2.4e+06,0.91,6.5e-11,True,-,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,1,2'900,-27'000,33'000,2'900,-27'000,33'000,61'000,0.0055,-0.051,0.062,0.11,470'000,360'000,570'000,nan,0.84,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,1,3'100,-26'000,33'000,3'100,-26'000,33'000,59'000,0.0057,-0.049,0.06,0.11,470'000,360'000,570'000,nan,0.83,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,1,1,-0.39,-0.85,0.064,-0.39,-0.85,0.064,0.91,-0.051,-0.11,0.0082,0.12,7.1,5.4,8.7,nan,0.088,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,1,1,-0.32,-0.81,0.18,-0.32,-0.81,0.18,0.99,-0.04,-0.1,0.022,0.12,6.9,5.1,8.6,nan,0.19,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,1,1,0,nan,nan,0,nan,nan,nan,nan,nan,nan,nan,0,nan,nan,nan,nan,NaN,NaN,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,1,1,-0.017,-0.043,0.0085,-0.017,-0.043,0.0085,0.051,-0.021,-0.053,0.011,0.063,0.8,0.71,0.89,nan,0.18,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,1,6'400,3'700,9'000,6'400,3'700,9'000,5'300,0.091,0.053,0.13,0.076,61'000,52'000,71'000,nan,9e-05,True,+,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,1,6'500,4'000,9'000,6'500,4'000,9'000,5'100,0.094,0.057,0.13,0.073,60'000,51'000,69'000,nan,4.1e-05,True,+,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,2048,-96'000,-230'000,35'000,-96'000,-230'000,35'000,260'000,-0.045,-0.11,0.017,0.12,2.7e+06,2.2e+06,3.2e+06,nan,0.14,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,2048,-100'000,-240'000,38'000,-100'000,-240'000,38'000,280'000,-0.048,-0.11,0.018,0.13,2.7e+06,2.2e+06,3.2e+06,nan,0.14,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,1,2048,-0.0032,-0.063,0.057,-0.0032,-0.063,0.057,0.12,-0.0026,-0.051,0.046,0.097,1.2,0.95,1.4,nan,0.91,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,1,2048,-0.0014,-0.061,0.058,-0.0014,-0.061,0.058,0.12,-0.0011,-0.048,0.046,0.094,1.2,0.98,1.4,nan,0.96,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,1,2048,0,nan,nan,0,nan,nan,nan,nan,nan,nan,nan,0,nan,nan,nan,nan,NaN,NaN,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,1,2048,-0.024,-0.072,0.024,-0.024,-0.072,0.024,0.095,-0.063,-0.19,0.061,0.25,0.41,0.24,0.58,nan,0.3,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,2048,-79'000,-95'000,-63'000,-79'000,-95'000,-63'000,32'000,-0.046,-0.056,-0.037,0.019,2.3e+06,2.2e+06,2.4e+06,nan,6.5e-09,True,-,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,2048,-75'000,-94'000,-57'000,-75'000,-94'000,-57'000,37'000,-0.045,-0.056,-0.034,0.022,2.2e+06,2.2e+06,2.3e+06,nan,9.9e-08,True,-,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,4,1,24'000,-3'100,51'000,24'000,-3'100,51'000,54'000,0.052,-0.0068,0.11,0.12,340'000,250'000,440'000,nan,0.08,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,4,1,24'000,-9'100,57'000,24'000,-9'100,57'000,66'000,0.052,-0.02,0.12,0.14,340'000,220'000,460'000,nan,0.14,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,4,1,0.00035,-0.42,0.42,0.00035,-0.42,0.42,0.83,5.2e-05,-0.062,0.062,0.12,5.7,4.2,7.1,nan,1,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,4,1,-0.017,-0.43,0.4,-0.017,-0.43,0.4,0.82,-0.0024,-0.063,0.058,0.12,5.8,4.3,7.2,nan,0.93,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,4,1,0.018,0.0038,0.032,0.018,0.0038,0.032,0.029,0.33,0.069,0.59,0.52,0.022,-0.029,0.072,nan,0.016,True,+,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,4,1,-0.014,-0.036,0.0071,-0.014,-0.036,0.0071,0.043,-0.022,-0.054,0.011,0.065,0.67,0.6,0.75,nan,0.18,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,4,1,300,-2'800,3'400,300,-2'800,3'400,6'300,0.0045,-0.043,0.052,0.095,70'000,59'000,81'000,nan,0.85,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,4,1,630,-2'200,3'500,630,-2'200,3'500,5'700,0.0097,-0.034,0.054,0.088,68'000,58'000,78'000,nan,0.65,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,4,2048,-130'000,-310'000,48'000,-130'000,-310'000,48'000,360'000,-0.071,-0.17,0.026,0.19,2.9e+06,2.3e+06,3.5e+06,nan,0.14,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,4,2048,-150'000,-310'000,13'000,-150'000,-310'000,13'000,320'000,-0.08,-0.17,0.0072,0.17,3e+06,2.4e+06,3.6e+06,nan,0.07,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Inlet,latency-simsteps-inlet,4,2048,0.0012,-0.073,0.076,0.0012,-0.073,0.076,0.15,0.00089,-0.055,0.057,0.11,1.3,1,1.6,nan,0.97,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Latency Simsteps Outlet,latency-simsteps-outlet,4,2048,-0.0068,-0.081,0.068,-0.0068,-0.081,0.068,0.15,-0.005,-0.06,0.05,0.11,1.4,1.1,1.6,nan,0.85,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Failure Rate,delivery-failure-rate,4,2048,0,nan,nan,0,nan,nan,nan,nan,nan,nan,nan,0,nan,nan,nan,nan,NaN,NaN,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Delivery Clumpiness,delivery-clumpiness,4,2048,0.015,-0.04,0.07,0.015,-0.04,0.07,0.11,0.045,-0.12,0.21,0.34,0.3,0.11,0.5,nan,0.58,False,0,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Inlet (ns),simstep-period-inlet-ns,4,2048,-91'000,-120'000,-59'000,-91'000,-120'000,-59'000,64'000,-0.058,-0.078,-0.037,0.041,2.2e+06,2.1e+06,2.3e+06,nan,1.2e-05,True,-,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median
Log Num Processes,Simstep Period Outlet (ns),simstep-period-outlet-ns,4,2048,-90'000,-120'000,-60'000,-90'000,-120'000,-60'000,60'000,-0.058,-0.078,-0.039,0.039,2.2e+06,2.1e+06,2.3e+06,nan,6.6e-06,True,-,20,lambda row: row['Num Processes'] in [64]+[256],64_256,64/256,Quantile Regression,quantile-regression,median


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=with-lac-417-vs-sans-lac-417/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=delivery-clumpiness+independent-variable=0-with-lac-417-1-sans-lac-417+num-simels-per-cpu=2048+regression-model=ordinary-least-squares-regression+ext=.txt <==
                               OLS Regression Results                               
====================================================================================
Dep. Variable:     Q('Delivery Clumpiness')   R-squared:                       0.002
Model:                                  OLS   Adj. R-squared:                 -0.054
Method:                       Least Squares   F-statistic:                   0.03131
Date:                      Wed, 06 Oct 2021   Prob (F-statistic):              0.862
Time:                              21:57:57   Log-Likelihood:                 46.693
No. Observations:                        20   AIC:                            -89.39
Df Residuals:                            18   BIC:                            -87.39
Df Model:                                 1                                         
Covariance Type:                  nonrobust                                         
============================================================================================================
                                               coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------------
Intercept                                    0.3171      0.008     40.601      0.000       0.301       0.334
Q('0 = With lac-417 | 1 = Sans lac-417')     0.0020      0.011      0.177      0.862      -0.021       0.025
==============================================================================
Omnibus:                        6.009   Durbin-Watson:                   2.190
Prob(Omnibus):                  0.050   Jarque-Bera (JB):                3.757
Skew:                           0.679   Prob(JB):                        0.153
Kurtosis:                       4.631   Cond. No.                         2.62
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=with-lac-417-vs-sans-lac-417/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=delivery-clumpiness+independent-variable=0-with-lac-417-1-sans-lac-417+num-simels-per-cpu=2048+regression-model=quantile-regression+ext=.txt <==
                            QuantReg Regression Results                             
====================================================================================
Dep. Variable:     Q('Delivery Clumpiness')   Pseudo R-squared:             0.003706
Model:                             QuantReg   Bandwidth:                     0.04750
Method:                       Least Squares   Sparsity:                      0.08761
Date:                      Wed, 06 Oct 2021   No. Observations:                   20
Time:                              21:57:57   Df Residuals:                       18
                                              Df Model:                            1
============================================================================================================
                                               coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------------
Intercept                                    0.3154      0.014     22.766      0.000       0.286       0.344
Q('0 = With lac-417 | 1 = Sans lac-417')     0.0012      0.020      0.062      0.951      -0.040       0.042
============================================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=with-lac-417-vs-sans-lac-417/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=delivery-failure-rate+independent-variable=0-with-lac-417-1-sans-lac-417+num-simels-per-cpu=2048+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                OLS Regression Results                                
======================================================================================
Dep. Variable:     Q('Delivery Failure Rate')   R-squared:                       0.960
Model:                                    OLS   Adj. R-squared:                  0.958
Method:                         Least Squares   F-statistic:                     432.1
Date:                        Wed, 06 Oct 2021   Prob (F-statistic):           4.95e-14
Time:                                21:57:57   Log-Likelihood:                 133.76
No. Observations:                          20   AIC:                            -263.5
Df Residuals:                              18   BIC:                            -261.5
Df Model:                                   1                                         
Covariance Type:                    nonrobust                                         
============================================================================================================
                                               coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------------
Intercept                                    0.0028      0.000     28.214      0.000       0.003       0.003
Q('0 = With lac-417 | 1 = Sans lac-417')    -0.0030      0.000    -20.786      0.000      -0.003      -0.003
==============================================================================
Omnibus:                        0.319   Durbin-Watson:                   2.045
Prob(Omnibus):                  0.852   Jarque-Bera (JB):                0.180
Skew:                          -0.205   Prob(JB):                        0.914
Kurtosis:                       2.783   Cond. No.                         2.62
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=with-lac-417-vs-sans-lac-417/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=delivery-failure-rate+independent-variable=0-with-lac-417-1-sans-lac-417+num-simels-per-cpu=2048+regression-model=quantile-regression+ext=.txt <==
                             QuantReg Regression Results                              
======================================================================================
Dep. Variable:     Q('Delivery Failure Rate')   Pseudo R-squared:                  nan
Model:                               QuantReg   Bandwidth:                       0.000
Method:                         Least Squares   Sparsity:                          nan
Date:                        Wed, 06 Oct 2021   No. Observations:                   20
Time:                                21:57:57   Df Residuals:                       18
                                                Df Model:                            1
============================================================================================================
                                               coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------------
Intercept                                         0        nan        nan        nan         nan         nan
Q('0 = With lac-417 | 1 = Sans lac-417')          0        nan        nan        nan         nan         nan
============================================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=with-lac-417-vs-sans-lac-417/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-simsteps-inlet+independent-variable=0-with-lac-417-1-sans-lac-417+num-simels-per-cpu=2048+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                 OLS Regression Results                                
=======================================================================================
Dep. Variable:     Q('Latency Simsteps Inlet')   R-squared:                       0.620
Model:                                     OLS   Adj. R-squared:                  0.598
Method:                          Least Squares   F-statistic:                     29.31
Date:                         Wed, 06 Oct 2021   Prob (F-statistic):           3.82e-05
Time:                                 21:57:57   Log-Likelihood:                -44.655
No. Observations:                           20   AIC:                             93.31
Df Residuals:                               18   BIC:                             95.30
Df Model:                                    1                                         
Covariance Type:                     nonrobust                                         
============================================================================================================
                                               coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------------
Intercept                                    6.9642      0.752      9.259      0.000       5.384       8.544
Q('0 = With lac-417 | 1 = Sans lac-417')    -5.7590      1.064     -5.414      0.000      -7.994      -3.524
==============================================================================
Omnibus:                        4.382   Durbin-Watson:                   1.907
Prob(Omnibus):                  0.112   Jarque-Bera (JB):                2.363
Skew:                           0.766   Prob(JB):                        0.307
Kurtosis:                       3.698   Cond. No.                         2.62
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=with-lac-417-vs-sans-lac-417/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-simsteps-inlet+independent-variable=0-with-lac-417-1-sans-lac-417+num-simels-per-cpu=2048+regression-model=quantile-regression+ext=.txt <==
                              QuantReg Regression Results                              
=======================================================================================
Dep. Variable:     Q('Latency Simsteps Inlet')   Pseudo R-squared:                0.000
Model:                                QuantReg   Bandwidth:                     0.04773
Method:                          Least Squares   Sparsity:                       0.1010
Date:                         Wed, 06 Oct 2021   No. Observations:                   20
Time:                                 21:57:57   Df Residuals:                       18
                                                 Df Model:                            1
============================================================================================================
                                               coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------------
Intercept                                    1.1689      0.016     73.221      0.000       1.135       1.202
Q('0 = With lac-417 | 1 = Sans lac-417')     0.0013      0.023      0.057      0.955      -0.046       0.049
============================================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=with-lac-417-vs-sans-lac-417/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-simsteps-outlet+independent-variable=0-with-lac-417-1-sans-lac-417+num-simels-per-cpu=2048+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                 OLS Regression Results                                 
========================================================================================
Dep. Variable:     Q('Latency Simsteps Outlet')   R-squared:                       0.621
Model:                                      OLS   Adj. R-squared:                  0.600
Method:                           Least Squares   F-statistic:                     29.55
Date:                          Wed, 06 Oct 2021   Prob (F-statistic):           3.65e-05
Time:                                  21:57:57   Log-Likelihood:                -44.729
No. Observations:                            20   AIC:                             93.46
Df Residuals:                                18   BIC:                             95.45
Df Model:                                     1                                         
Covariance Type:                      nonrobust                                         
============================================================================================================
                                               coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------------
Intercept                                    7.0076      0.755      9.282      0.000       5.422       8.594
Q('0 = With lac-417 | 1 = Sans lac-417')    -5.8039      1.068     -5.436      0.000      -8.047      -3.561
==============================================================================
Omnibus:                        4.405   Durbin-Watson:                   1.928
Prob(Omnibus):                  0.111   Jarque-Bera (JB):                2.387
Skew:                           0.773   Prob(JB):                        0.303
Kurtosis:                       3.690   Cond. No.                         2.62
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=with-lac-417-vs-sans-lac-417/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-simsteps-outlet+independent-variable=0-with-lac-417-1-sans-lac-417+num-simels-per-cpu=2048+regression-model=quantile-regression+ext=.txt <==
                              QuantReg Regression Results                               
========================================================================================
Dep. Variable:     Q('Latency Simsteps Outlet')   Pseudo R-squared:             0.002789
Model:                                 QuantReg   Bandwidth:                     0.04917
Method:                           Least Squares   Sparsity:                       0.1030
Date:                          Wed, 06 Oct 2021   No. Observations:                   20
Time:                                  21:57:57   Df Residuals:                       18
                                                  Df Model:                            1
============================================================================================================
                                               coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------------
Intercept                                    1.1695      0.016     71.795      0.000       1.135       1.204
Q('0 = With lac-417 | 1 = Sans lac-417')    -0.0013      0.023     -0.055      0.957      -0.050       0.047
============================================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=with-lac-417-vs-sans-lac-417/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-walltime-inlet-ns+independent-variable=0-with-lac-417-1-sans-lac-417+num-simels-per-cpu=2048+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                   OLS Regression Results                                   
============================================================================================
Dep. Variable:     Q('Latency Walltime Inlet (ns)')   R-squared:                       0.622
Model:                                          OLS   Adj. R-squared:                  0.601
Method:                               Least Squares   F-statistic:                     29.62
Date:                              Wed, 06 Oct 2021   Prob (F-statistic):           3.60e-05
Time:                                      21:57:57   Log-Likelihood:                -333.28
No. Observations:                                20   AIC:                             670.6
Df Residuals:                                    18   BIC:                             672.5
Df Model:                                         1                                         
Covariance Type:                          nonrobust                                         
============================================================================================================
                                               coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------------
Intercept                                 1.312e+07   1.39e+06      9.422      0.000    1.02e+07     1.6e+07
Q('0 = With lac-417 | 1 = Sans lac-417') -1.071e+07   1.97e+06     -5.442      0.000   -1.48e+07   -6.58e+06
==============================================================================
Omnibus:                        4.171   Durbin-Watson:                   1.914
Prob(Omnibus):                  0.124   Jarque-Bera (JB):                2.224
Skew:                           0.750   Prob(JB):                        0.329
Kurtosis:                       3.650   Cond. No.                         2.62
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=with-lac-417-vs-sans-lac-417/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-walltime-inlet-ns+independent-variable=0-with-lac-417-1-sans-lac-417+num-simels-per-cpu=2048+regression-model=quantile-regression+ext=.txt <==
                                QuantReg Regression Results                                 
============================================================================================
Dep. Variable:     Q('Latency Walltime Inlet (ns)')   Pseudo R-squared:                0.000
Model:                                     QuantReg   Bandwidth:                   9.991e+04
Method:                               Least Squares   Sparsity:                    2.070e+05
Date:                              Wed, 06 Oct 2021   No. Observations:                   20
Time:                                      21:57:57   Df Residuals:                       18
                                                      Df Model:                            1
============================================================================================================
                                               coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------------
Intercept                                 2.326e+06   3.27e+04     71.053      0.000    2.26e+06    2.39e+06
Q('0 = With lac-417 | 1 = Sans lac-417')  9842.3424   4.63e+04      0.213      0.834   -8.74e+04    1.07e+05
============================================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=with-lac-417-vs-sans-lac-417/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-walltime-outlet-ns+independent-variable=0-with-lac-417-1-sans-lac-417+num-simels-per-cpu=2048+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                    OLS Regression Results                                   
=============================================================================================
Dep. Variable:     Q('Latency Walltime Outlet (ns)')   R-squared:                       0.623
Model:                                           OLS   Adj. R-squared:                  0.603
Method:                                Least Squares   F-statistic:                     29.81
Date:                               Wed, 06 Oct 2021   Prob (F-statistic):           3.47e-05
Time:                                       21:57:57   Log-Likelihood:                -333.25
No. Observations:                                 20   AIC:                             670.5
Df Residuals:                                     18   BIC:                             672.5
Df Model:                                          1                                         
Covariance Type:                           nonrobust                                         
============================================================================================================
                                               coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------------
Intercept                                 1.312e+07   1.39e+06      9.435      0.000    1.02e+07     1.6e+07
Q('0 = With lac-417 | 1 = Sans lac-417') -1.073e+07   1.97e+06     -5.459      0.000   -1.49e+07    -6.6e+06
==============================================================================
Omnibus:                        4.078   Durbin-Watson:                   1.927
Prob(Omnibus):                  0.130   Jarque-Bera (JB):                2.166
Skew:                           0.743   Prob(JB):                        0.339
Kurtosis:                       3.626   Cond. No.                         2.62
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=with-lac-417-vs-sans-lac-417/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=latency-walltime-outlet-ns+independent-variable=0-with-lac-417-1-sans-lac-417+num-simels-per-cpu=2048+regression-model=quantile-regression+ext=.txt <==
                                 QuantReg Regression Results                                 
=============================================================================================
Dep. Variable:     Q('Latency Walltime Outlet (ns)')   Pseudo R-squared:                0.000
Model:                                      QuantReg   Bandwidth:                   1.034e+05
Method:                                Least Squares   Sparsity:                    2.096e+05
Date:                               Wed, 06 Oct 2021   No. Observations:                   20
Time:                                       21:57:57   Df Residuals:                       18
                                                       Df Model:                            1
============================================================================================================
                                               coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------------
Intercept                                 2.312e+06   3.31e+04     69.735      0.000    2.24e+06    2.38e+06
Q('0 = With lac-417 | 1 = Sans lac-417')  6992.9406   4.69e+04      0.149      0.883   -9.15e+04    1.05e+05
============================================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=with-lac-417-vs-sans-lac-417/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=simstep-period-inlet-ns+independent-variable=0-with-lac-417-1-sans-lac-417+num-simels-per-cpu=2048+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                  OLS Regression Results                                  
==========================================================================================
Dep. Variable:     Q('Simstep Period Inlet (ns)')   R-squared:                       0.451
Model:                                        OLS   Adj. R-squared:                  0.420
Method:                             Least Squares   F-statistic:                     14.76
Date:                            Wed, 06 Oct 2021   Prob (F-statistic):            0.00119
Time:                                    21:57:57   Log-Likelihood:                -207.02
No. Observations:                              20   AIC:                             418.0
Df Residuals:                                  18   BIC:                             420.0
Df Model:                                       1                                         
Covariance Type:                        nonrobust                                         
============================================================================================================
                                               coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------------
Intercept                                 1.992e+06   2523.877    789.205      0.000    1.99e+06       2e+06
Q('0 = With lac-417 | 1 = Sans lac-417')  1.371e+04   3569.301      3.842      0.001    6215.850    2.12e+04
==============================================================================
Omnibus:                        3.751   Durbin-Watson:                   2.274
Prob(Omnibus):                  0.153   Jarque-Bera (JB):                2.050
Skew:                          -0.752   Prob(JB):                        0.359
Kurtosis:                       3.445   Cond. No.                         2.62
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=with-lac-417-vs-sans-lac-417/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=simstep-period-inlet-ns+independent-variable=0-with-lac-417-1-sans-lac-417+num-simels-per-cpu=2048+regression-model=quantile-regression+ext=.txt <==
                               QuantReg Regression Results                                
==========================================================================================
Dep. Variable:     Q('Simstep Period Inlet (ns)')   Pseudo R-squared:               0.1976
Model:                                   QuantReg   Bandwidth:                   1.230e+04
Method:                             Least Squares   Sparsity:                    2.304e+04
Date:                            Wed, 06 Oct 2021   No. Observations:                   20
Time:                                    21:57:57   Df Residuals:                       18
                                                    Df Model:                            1
============================================================================================================
                                               coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------------
Intercept                                 1.973e+06   3642.601    541.780      0.000    1.97e+06    1.98e+06
Q('0 = With lac-417 | 1 = Sans lac-417')  8982.5952   5151.416      1.744      0.098   -1840.128    1.98e+04
============================================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=with-lac-417-vs-sans-lac-417/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=simstep-period-outlet-ns+independent-variable=0-with-lac-417-1-sans-lac-417+num-simels-per-cpu=2048+regression-model=ordinary-least-squares-regression+ext=.txt <==
                                   OLS Regression Results                                  
===========================================================================================
Dep. Variable:     Q('Simstep Period Outlet (ns)')   R-squared:                       0.507
Model:                                         OLS   Adj. R-squared:                  0.479
Method:                              Least Squares   F-statistic:                     18.50
Date:                             Wed, 06 Oct 2021   Prob (F-statistic):           0.000430
Time:                                     21:57:57   Log-Likelihood:                -204.38
No. Observations:                               20   AIC:                             412.8
Df Residuals:                                   18   BIC:                             414.7
Df Model:                                        1                                         
Covariance Type:                         nonrobust                                         
============================================================================================================
                                               coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------------
Intercept                                 1.978e+06   2211.109    894.433      0.000    1.97e+06    1.98e+06
Q('0 = With lac-417 | 1 = Sans lac-417')  1.345e+04   3126.981      4.301      0.000    6880.938       2e+04
==============================================================================
Omnibus:                        1.662   Durbin-Watson:                   2.168
Prob(Omnibus):                  0.436   Jarque-Bera (JB):                0.815
Skew:                          -0.493   Prob(JB):                        0.665
Kurtosis:                       3.079   Cond. No.                         2.62
==============================================================================

Notes:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=with-lac-417-vs-sans-lac-417/outplots/a=regression_summary+cpus-per-node=1+dependent-variable=simstep-period-outlet-ns+independent-variable=0-with-lac-417-1-sans-lac-417+num-simels-per-cpu=2048+regression-model=quantile-regression+ext=.txt <==
                                QuantReg Regression Results                                
===========================================================================================
Dep. Variable:     Q('Simstep Period Outlet (ns)')   Pseudo R-squared:               0.2068
Model:                                    QuantReg   Bandwidth:                   1.016e+04
Method:                              Least Squares   Sparsity:                    2.065e+04
Date:                             Wed, 06 Oct 2021   No. Observations:                   20
Time:                                     21:57:57   Df Residuals:                       18
                                                     Df Model:                            1
============================================================================================================
                                               coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------------------------------------
Intercept                                  1.96e+06   3265.294    600.124      0.000    1.95e+06    1.97e+06
Q('0 = With lac-417 | 1 = Sans lac-417')  8718.8031   4617.823      1.888      0.075    -982.883    1.84e+04
============================================================================================================


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=with-lac-417-vs-sans-lac-417/outplots/a=with_lac_417_vs_sans_lac_417_regression_results+async_mode=3+comp_work=0+impl=proc+nproc=256+nthread=1+proc=0-255+readability=human+replicate=0-9+slurm_nnodes=256+slurm_ntasks=256+subject=inlet_outlet+view=summary+ext=.csv <==
Independent Variable,Dependent Variable,Dependent Variable Slug,Cpus Per Node,Num Simels Per Cpu,Slope Estimate,Slope Estimate 95% CI Lower Bound,Slope Estimate 95% CI Upper Bound,Absolute Effect Size,Absolute Effect Size 95% CI Lower Bound,Absolute Effect Size 95% CI Upper Bound,Absolute Effect Size 95% CI Width,Relative Effect Size,Relative Effect Size 95% CI Lower Bound,Relative Effect Size 95% CI Upper Bound,Relative Effect Size 95% CI Width,Intercept Estimate,Intercept Estimate 95% CI Lower Bound,Intercept Estimate 95% CI Upper Bound,R^2,p,Significant?,Significant Effect Sign,n,Filter,Num Processes,Num Processes Prettyprint,Regression Model,Regression Model Slug,Statistic
0 = With lac-417 | 1 = Sans lac-417,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,2048,-10713411.713153128,-14849285.667458957,-6577537.758847298,-10713411.713153128,-14849285.667458957,-6577537.758847298,8271747.908611659,-0.8168114827268524,-1.132138609830572,-0.5014843556231328,0.6306542542074391,13116137.492812112,10191632.973589638,16040642.012034586,0.6219836423138011,3.602322136380043e-05,True,-,20,lambda row: True,256,256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = With lac-417 | 1 = Sans lac-417,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,2048,-10734532.60207952,-14865460.345893025,-6603604.858266015,-10734532.60207952,-14865460.345893025,-6603604.858266015,8261855.487627011,-0.8183517393608375,-1.1332748039820986,-0.5034286747395764,0.6298461292425221,13117260.07995483,10196253.059712656,16038267.100197006,0.6234713373194181,3.473158304829609e-05,True,-,20,lambda row: True,256,256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = With lac-417 | 1 = Sans lac-417,Latency Simsteps Inlet,latency-simsteps-inlet,1,2048,-5.759000320426958,-7.993828353508924,-3.524172287344992,-5.759000320426958,-7.993828353508924,-3.524172287344992,4.469656066163932,-0.8269478551085861,-1.147851856787242,-0.5060438534299302,0.6418080033573118,6.964163804101944,5.3839017471238915,8.544425861079997,0.6195362040356024,3.824206837547608e-05,True,-,20,lambda row: True,256,256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = With lac-417 | 1 = Sans lac-417,Latency Simsteps Outlet,latency-simsteps-outlet,1,2048,-5.803876053644899,-8.046923765943683,-3.5608283413461153,-5.803876053644899,-8.046923765943683,-3.5608283413461153,4.486095424597568,-0.8282254159673944,-1.1483130793465401,-0.5081377525882488,0.6401753267582914,7.007604381309379,5.421530133417937,8.593678629200822,0.6214628174513084,3.648548547523518e-05,True,-,20,lambda row: True,256,256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = With lac-417 | 1 = Sans lac-417,Delivery Failure Rate,delivery-failure-rate,1,2048,-0.002953241762360644,-0.0032517381825214633,-0.0026547453421998245,-0.002953241762360644,-0.0032517381825214633,-0.0026547453421998245,0.0005969928403216388,-1.0418900248523597,-1.1471981803117017,-0.9365818693930174,0.21061631091868438,0.0028345043065165438,0.0026234354636609195,0.003045573149372168,0.9600049402136056,4.946465110754016e-14,True,-,20,lambda row: True,256,256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = With lac-417 | 1 = Sans lac-417,Delivery Clumpiness,delivery-clumpiness,1,2048,0.001954654465571231,-0.02125366288923133,0.025162971820373792,0.001954654465571231,-0.02125366288923133,0.025162971820373792,0.04641663470960512,0.006163269314139319,-0.06701544984319249,0.07934198847147113,0.14635743831466363,0.3171457169796241,0.3007349583981138,0.33355647556113444,0.0017363820824110032,0.8615280119285402,False,0,20,lambda row: True,256,256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = With lac-417 | 1 = Sans lac-417,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,2048,13714.672490865574,6215.849815312524,21213.495166418623,13714.672490865574,6215.849815312524,21213.495166418623,14997.645351106099,0.006885377154968332,0.0031206337844066037,0.01065012052553006,0.007529486741123456,1991854.9386897956,1986552.4703249966,1997157.4070545945,0.45061684494492016,0.0011931581507780772,True,+,20,lambda row: True,256,256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = With lac-417 | 1 = Sans lac-417,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,2048,13450.481184812204,6880.937967976204,20020.024401648203,13450.481184812204,6880.937967976204,20020.024401648203,13139.086433671999,0.00680111287151824,0.003479283390616848,0.010122942352419631,0.0066436589618027835,1977688.275273336,1973042.9067154133,1982333.6438312589,0.5068800721966016,0.0004297351816450574,True,+,20,lambda row: True,256,256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = With lac-417 | 1 = Sans lac-417,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,2048,9842.342378974454,-87425.69922630397,107110.38398425288,9842.342378974454,-87425.69922630397,107110.38398425288,194536.08321055686,0.004229346800943599,-0.03756764265109352,0.04602633625298072,0.08359397890407425,2326081.603843451,2257302.7120316233,2394860.4956552787,,0.8340374476887584,False,0,20,lambda row: True,256,256,Quantile Regression,quantile-regression,median
0 = With lac-417 | 1 = Sans lac-417,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,2048,6992.940562901726,-91494.32419307523,105480.20531887868,6992.940562901726,-91494.32419307523,105480.20531887868,196974.5295119539,0.0030241577111826375,-0.03956751291521324,0.04561582833757852,0.08518334125279176,2311577.767528006,2241936.7547585396,2381218.780297472,,0.8830758837480204,False,0,20,lambda row: True,256,256,Quantile Regression,quantile-regression,median
0 = With lac-417 | 1 = Sans lac-417,Latency Simsteps Inlet,latency-simsteps-inlet,1,2048,0.0012938133955060233,-0.04613729241094989,0.04872491920196193,0.0012938133955060233,-0.04613729241094989,0.04872491920196193,0.09486221161291182,0.0011052344052047088,-0.03941257921172492,0.04162304802213434,0.08103562723385926,1.1688941293401998,1.1353552727852783,1.2024329858951213,,0.9549309131971635,False,0,20,lambda row: True,256,256,Quantile Regression,quantile-regression,median
0 = With lac-417 | 1 = Sans lac-417,Latency Simsteps Outlet,latency-simsteps-outlet,1,2048,-0.0012726039678962594,-0.04967052339471358,0.04712531545892106,-0.0012726039678962594,-0.04967052339471358,0.04712531545892106,0.09679583885363464,-0.0010873230621133612,-0.04243889454752663,0.040264248423299905,0.08270314297082654,1.169487398889408,1.1352649018673853,1.2037098959114305,,0.95655350980353,False,0,20,lambda row: True,256,256,Quantile Regression,quantile-regression,median
0 = With lac-417 | 1 = Sans lac-417,Delivery Failure Rate,delivery-failure-rate,1,2048,0.0,,,0.0,,,,,,,,0.0,,,,,,,20,lambda row: True,256,256,Quantile Regression,quantile-regression,median
0 = With lac-417 | 1 = Sans lac-417,Delivery Clumpiness,delivery-clumpiness,1,2048,0.001220283190789279,-0.0399363566413589,0.042376923022937454,0.001220283190789279,-0.0399363566413589,0.042376923022937454,0.08231327966429636,0.0038690204516473497,-0.12662190364988968,0.13435994455318437,0.260981848203074,0.3153606378263394,0.28625849871017506,0.3444627769425037,,0.9510169780740592,False,0,20,lambda row: True,256,256,Quantile Regression,quantile-regression,median
0 = With lac-417 | 1 = Sans lac-417,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,2048,8982.595182192616,-1840.127500119448,19805.31786450468,8982.595182192616,-1840.127500119448,19805.31786450468,21645.445364624127,0.004553321748499591,-0.0009327696947666368,0.010039413191765819,0.010972182886532456,1973486.839823681,1965834.0192241166,1981139.6604232453,,0.09826299542854416,False,0,20,lambda row: True,256,256,Quantile Regression,quantile-regression,median
0 = With lac-417 | 1 = Sans lac-417,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,2048,8718.80309821176,-982.8825334610865,18420.488729884608,8718.80309821176,-982.8825334610865,18420.488729884608,19403.371263345696,0.004450696112911038,-0.0005017330270964176,0.009403125252918493,0.009904858280014911,1959582.7348435961,1952722.6071445001,1966442.862542692,,0.0752435850302486,False,0,20,lambda row: True,256,256,Quantile Regression,quantile-regression,median


==> submodule/conduit-binder/binder/date=2021+project=72k5n/a=with-lac-417-vs-sans-lac-417/outplots/a=with_lac_417_vs_sans_lac_417_regression_results+async_mode=3+comp_work=0+impl=proc+nproc=256+nthread=1+proc=0-255+readability=latexcsvreader+replicate=0-9+slurm_nnodes=256+slurm_ntasks=256+subject=inlet_outlet+view=summary+ext=.csv <==
IndependentVariable,DependentVariable,DependentVariableSlug,CpusPerNode,NumSimelsPerCpu,SlopeEstimate,SlopeEstimate95CILowerBound,SlopeEstimate95CIUpperBound,AbsoluteEffectSize,AbsoluteEffectSize95CILowerBound,AbsoluteEffectSize95CIUpperBound,AbsoluteEffectSize95CIWidth,RelativeEffectSize,RelativeEffectSize95CILowerBound,RelativeEffectSize95CIUpperBound,RelativeEffectSize95CIWidth,InterceptEstimate,InterceptEstimate95CILowerBound,InterceptEstimate95CIUpperBound,R2,p,Significant,SignificantEffectSign,n,Filter,NumProcesses,NumProcessesPrettyprint,RegressionModel,RegressionModelSlug,Statistic
0 = With lac-417 | 1 = Sans lac-417,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,2048,-1.1e+07,-1.5e+07,-6.6e+06,-1.1e+07,-1.5e+07,-6.6e+06,8.3e+06,-0.82,-1.1,-0.5,0.63,1.3e+07,1e+07,1.6e+07,0.62,3.6e-05,True,-,20,lambda row: True,256,256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = With lac-417 | 1 = Sans lac-417,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,2048,-1.1e+07,-1.5e+07,-6.6e+06,-1.1e+07,-1.5e+07,-6.6e+06,8.3e+06,-0.82,-1.1,-0.5,0.63,1.3e+07,1e+07,1.6e+07,0.62,3.5e-05,True,-,20,lambda row: True,256,256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = With lac-417 | 1 = Sans lac-417,Latency Simsteps Inlet,latency-simsteps-inlet,1,2048,-5.8,-8,-3.5,-5.8,-8,-3.5,4.5,-0.83,-1.1,-0.51,0.64,7,5.4,8.5,0.62,3.8e-05,True,-,20,lambda row: True,256,256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = With lac-417 | 1 = Sans lac-417,Latency Simsteps Outlet,latency-simsteps-outlet,1,2048,-5.8,-8,-3.6,-5.8,-8,-3.6,4.5,-0.83,-1.1,-0.51,0.64,7,5.4,8.6,0.62,3.6e-05,True,-,20,lambda row: True,256,256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = With lac-417 | 1 = Sans lac-417,Delivery Failure Rate,delivery-failure-rate,1,2048,-0.003,-0.0033,-0.0027,-0.003,-0.0033,-0.0027,0.0006,-1,-1.1,-0.94,0.21,0.0028,0.0026,0.003,0.96,4.9e-14,True,-,20,lambda row: True,256,256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = With lac-417 | 1 = Sans lac-417,Delivery Clumpiness,delivery-clumpiness,1,2048,0.002,-0.021,0.025,0.002,-0.021,0.025,0.046,0.0062,-0.067,0.079,0.15,0.32,0.3,0.33,0.0017,0.86,False,0,20,lambda row: True,256,256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = With lac-417 | 1 = Sans lac-417,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,2048,14'000,6'200,21'000,14'000,6'200,21'000,15'000,0.0069,0.0031,0.011,0.0075,2e+06,2e+06,2e+06,0.45,0.0012,True,+,20,lambda row: True,256,256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = With lac-417 | 1 = Sans lac-417,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,2048,13'000,6'900,20'000,13'000,6'900,20'000,13'000,0.0068,0.0035,0.01,0.0066,2e+06,2e+06,2e+06,0.51,0.00043,True,+,20,lambda row: True,256,256,Ordinary Least Squares Regression,ordinary-least-squares-regression,mean
0 = With lac-417 | 1 = Sans lac-417,Latency Walltime Inlet (ns),latency-walltime-inlet-ns,1,2048,9'800,-87'000,110'000,9'800,-87'000,110'000,190'000,0.0042,-0.038,0.046,0.084,2.3e+06,2.3e+06,2.4e+06,nan,0.83,False,0,20,lambda row: True,256,256,Quantile Regression,quantile-regression,median
0 = With lac-417 | 1 = Sans lac-417,Latency Walltime Outlet (ns),latency-walltime-outlet-ns,1,2048,7'000,-91'000,110'000,7'000,-91'000,110'000,200'000,0.003,-0.04,0.046,0.085,2.3e+06,2.2e+06,2.4e+06,nan,0.88,False,0,20,lambda row: True,256,256,Quantile Regression,quantile-regression,median
0 = With lac-417 | 1 = Sans lac-417,Latency Simsteps Inlet,latency-simsteps-inlet,1,2048,0.0013,-0.046,0.049,0.0013,-0.046,0.049,0.095,0.0011,-0.039,0.042,0.081,1.2,1.1,1.2,nan,0.95,False,0,20,lambda row: True,256,256,Quantile Regression,quantile-regression,median
0 = With lac-417 | 1 = Sans lac-417,Latency Simsteps Outlet,latency-simsteps-outlet,1,2048,-0.0013,-0.05,0.047,-0.0013,-0.05,0.047,0.097,-0.0011,-0.042,0.04,0.083,1.2,1.1,1.2,nan,0.96,False,0,20,lambda row: True,256,256,Quantile Regression,quantile-regression,median
0 = With lac-417 | 1 = Sans lac-417,Delivery Failure Rate,delivery-failure-rate,1,2048,0,nan,nan,0,nan,nan,nan,nan,nan,nan,nan,0,nan,nan,nan,nan,NaN,NaN,20,lambda row: True,256,256,Quantile Regression,quantile-regression,median
0 = With lac-417 | 1 = Sans lac-417,Delivery Clumpiness,delivery-clumpiness,1,2048,0.0012,-0.04,0.042,0.0012,-0.04,0.042,0.082,0.0039,-0.13,0.13,0.26,0.32,0.29,0.34,nan,0.95,False,0,20,lambda row: True,256,256,Quantile Regression,quantile-regression,median
0 = With lac-417 | 1 = Sans lac-417,Simstep Period Inlet (ns),simstep-period-inlet-ns,1,2048,9'000,-1'800,20'000,9'000,-1'800,20'000,22'000,0.0046,-0.00093,0.01,0.011,2e+06,2e+06,2e+06,nan,0.098,False,0,20,lambda row: True,256,256,Quantile Regression,quantile-regression,median
0 = With lac-417 | 1 = Sans lac-417,Simstep Period Outlet (ns),simstep-period-outlet-ns,1,2048,8'700,-980,18'000,8'700,-980,18'000,19'000,0.0045,-0.0005,0.0094,0.0099,2e+06,2e+06,2e+06,nan,0.075,False,0,20,lambda row: True,256,256,Quantile Regression,quantile-regression,median


==> submodule/conduit-binder/binder/runtime.txt <==
python-3.8


==> submodule/conduit-binder/codecov.yml <==
codecov:
  token: 358075b0-4263-46c8-bd98-04ea18aed06a

ignore:
  - "include/uitsl/routine_functors.hpp"
  - "include/uitsl/audited_routines.hpp"


==> tab/submodule/conduit-binder/CMakeLists.txt <==
cmake_minimum_required(VERSION 3.13...3.18)

project(conduit VERSION 0.1.0
        DESCRIPTION ""
        LANGUAGES CXX
)
list(APPEND CMAKE_MODULE_PATH "${CMAKE_CURRENT_SOURCE_DIR}/cmake/")

# required libraries
find_package(benchmark REQUIRED)
find_package(Threads REQUIRED)
set(MPI_DETERMINE_LIBRARY_VERSION TRUE)
find_package(MPI REQUIRED)
find_package(ZLIB REQUIRED)
find_package(CURL REQUIRED)
find_package(METIS)

add_definitions(-DOMPI_SKIP_MPICXX)
#include_directories(SYSTEM ${MPI_C_INCLUDE_PATH})

include(CTest)
enable_testing()


set(CMAKE_CONFIGURATION_TYPES "Debug;Opt")
set(CMAKE_CXX_FLAGS_DEBUG "-D_GLIBCXX_DEBUG -D_LIBCPP_DEBUG -DUITSL_AUDIT_OCCUPANCY -pipe -Wall -Wno-unused-function")
set(CMAKE_CXX_FLAGS_OPT "-pipe -pthread -march=native -DNDEBUG -O3 -flto -Wno-unused-function -Wno-unused-value")
set(CMAKE_CXX_FLAGS_COVERAGE "-std=c++17 -pipe -pthread -march=native -g -Wall -Wno-unused-function -I$(TO_ROOT)/coverage_include/ -I$(TO_ROOT)/third-party/ -DUITSL_AUDIT_OCCUPANCY -Wnon-virtual-dtor -Wcast-align -Woverloaded-virtual -ftemplate-backtrace-limit=0 -fprofile-instr-generate -fcoverage-mapping -fno-inline -fno-elide-constructors -O0")
#set(CMAKE_CXX_FLAGS "-pipe -Wall -Wno-unused-function -Wno-unused-lambda-capture")
message("Generated with config types: ${CMAKE_CONFIGURATION_TYPES}")
set(default_build_type "Debug")

message("Building in ${CMAKE_BUILD_TYPE} mode.")

set(THREADS_PREFER_PTHREAD_FLAG ON)
set(CATCH_BUILD_TESTING ON)
set(BUILD_TESTING ON)
set(CMAKE_EXPORT_COMPILE_COMMANDS ON)

option(FORCE_COLORED_OUTPUT "Always produce ANSI-colored output (GNU/Clang only)." TRUE)

if ("${CMAKE_CXX_COMPILER_ID}" STREQUAL "GNU")
   add_compile_options (-fdiagnostics-color=always)
elseif ("${CMAKE_CXX_COMPILER_ID}" STREQUAL "Clang")
   add_compile_options (-fcolor-diagnostics)
endif ()

# create conduit library
add_library(conduit INTERFACE)
# target_sources(conduit INTERFACE /include)
# add include dirs
target_include_directories(conduit INTERFACE include/)
target_include_directories(conduit INTERFACE third-party/)

target_compile_features(conduit INTERFACE cxx_std_17)

# add link flags
target_link_libraries(conduit INTERFACE stdc++fs)
target_link_libraries(conduit INTERFACE Threads::Threads)
target_link_libraries(conduit INTERFACE benchmark::benchmark)
target_link_libraries(conduit INTERFACE MPI::MPI_CXX)
target_link_libraries(conduit INTERFACE ZLIB::ZLIB)
target_link_libraries(conduit INTERFACE CURL::libcurl)
target_link_libraries(conduit INTERFACE metis)

# enable interprocedural optimization (-flto flag)
include(CheckIPOSupported)
check_ipo_supported(RESULT result)
if(result)
#  set_target_properties(conduit PROPERTIES INTERPROCEDURAL_OPTIMIZATION TRUE)
endif()

add_subdirectory(tests)

set(CPACK_PROJECT_NAME ${PROJECT_NAME})
set(CPACK_PROJECT_VERSION ${PROJECT_VERSION})

include(CPack)

